Lagrangian-based online safe reinforcement learning for state-constrained systems

This paper proposes a safe reinforcement learning (RL) algorithm that approximately solves the state-constrained optimal control problem for continuous-time uncertain nonlinear systems. We formulate the safe RL problem as the minimization of a Lagrangian that includes the cost functional and a user-defined barrier Lyapunov function (BLF) encoding the state constraints. We show that the analytical solution obtained by the application of Karush-Kuhn-Tucker (KKT) conditions contains a state-dependent expression for the Lagrange multiplier, which is a function of uncertain terms in the system dynamics. We argue that a naive estimation of the Lagrange multiplier may lead to safety constraint violations. To obviate this challenge, we propose an Actor-Critic-Identifier-Lagrangian (ACIL) algorithm that learns optimal control policies from online data without compromising safety. We provide safety and boundedness guarantees with the proposed algorithm and compare its performance with existing offline/online RL methods via a simulation study.

==> vectorGraphics/csv_data/linear1.csv <==
acil_x1,acil_x2,cohen_x1,cohen_x2,sgsa_x1,sgsa_x2
4,6,4,6,4,6
3.8439,5.7655,3.8438,5.7654,3.9512,5.9216
3.6953,5.5416,3.6952,5.5415,3.903,5.8442
3.5542,5.3271,3.5536,5.3278,3.8554,5.7679
3.4177,5.1253,3.4187,5.1238,3.8084,5.6926
3.2855,4.9422,3.2902,4.929,3.7619,5.6183
3.1624,4.7765,3.1676,4.7429,3.7161,5.545
3.0513,4.6296,3.0505,4.5653,3.6707,5.4726
2.955,4.506,2.9388,4.3956,3.6259,5.4013
2.8772,4.4116,2.8321,4.2339,3.5817,5.3308
2.8196,4.3499,2.7308,4.0803,3.538,5.2614
2.7795,4.3179,2.6371,3.9384,3.4948,5.1928
2.7508,4.3066,2.5898,3.865,3.4522,5.1252
2.7276,4.3067,2.592,3.8637,3.4101,5.0584
2.7064,4.3127,2.5939,3.8611,3.3685,4.9926
2.685,4.3213,2.5975,3.8599,3.3274,4.9277
2.6633,4.3328,2.6022,3.8589,3.2868,4.8636
2.64,4.3446,2.6038,3.8524,3.2467,4.8004
2.6149,4.3569,2.6117,3.8531,3.2071,4.7381
2.5879,4.37,2.6139,3.8441,3.168,4.6766
2.5586,4.3829,2.6237,3.8436,3.1295,4.616
2.5264,4.3951,2.6292,3.8351,3.0914,4.5563
2.4916,4.4078,2.6395,3.8303,3.0538,4.4974
2.4541,4.421,2.6488,3.8214,3.0168,4.4393
2.4133,4.4341,2.6603,3.8122,2.9803,4.3822
2.369,4.4474,2.6734,3.8014,2.9444,4.3259
2.3208,4.4598,2.6881,3.7886,2.909,4.2706
2.2685,4.472,2.7039,3.7727,2.8743,4.2163
2.2116,4.4828,2.7248,3.7575,2.8403,4.1632
2.1498,4.493,2.7443,3.7356,2.8072,4.1113
2.0828,4.5004,2.7677,3.7117,2.7751,4.0611
2.0103,4.5056,2.7952,3.6853,2.7446,4.013
1.932,4.5073,2.819,3.649,2.7165,3.9683
1.8476,4.5058,2.8514,3.6124,2.6922,3.9289
1.7574,4.4989,2.8823,3.5669,2.6745,3.8982
1.6611,4.4867,2.9134,3.5136,2.6655,3.879
1.5594,4.4673,2.9453,3.4528,2.6639,3.8694
1.4524,4.4409,2.9798,3.3849,2.6661,3.8646
1.3416,4.4051,3.0084,3.3061,2.6697,3.8613
1.2285,4.3585,3.0323,3.2176,2.6737,3.8581
1.1172,4.2974,3.0497,3.1198,2.6779,3.8549
1.0103,4.2224,3.058,3.0133,2.6822,3.8515
0.9096,4.1355,3.0571,2.8995,2.6867,3.8479
0.81654,4.0386,3.0425,2.7807,2.6912,3.8441
0.7323,3.9338,3.0153,2.659,2.696,3.8402
0.65767,3.823,2.9742,2.5377,2.7011,3.8362
0.59321,3.7079,2.9199,2.42,2.7062,3.8319
0.53934,3.5901,2.8543,2.3082,2.7115,3.8273
0.49627,3.4713,2.7806,2.2032,2.717,3.8226
0.46462,3.3528,2.7007,2.1068,2.7228,3.8178
0.44323,3.2364,2.6178,2.018,2.7286,3.8125
0.42726,3.124,2.5339,1.9359,2.7346,3.807
0.41196,3.0161,2.4507,1.8597,2.741,3.8014
0.39718,2.9125,2.369,1.7883,2.7475,3.7955
0.38291,2.813,2.2893,1.7209,2.7541,3.7891
0.36911,2.7174,2.212,1.6571,2.761,3.7825
0.35578,2.6256,2.1371,1.5962,2.7682,3.7757
0.3429,2.5374,2.0646,1.538,2.7755,3.7684
0.33044,2.4525,1.9946,1.4822,2.783,3.7608
0.3184,2.371,1.927,1.4287,2.7909,3.7529
0.30676,2.2926,1.8617,1.3772,2.7989,3.7445
0.2955,2.2172,1.7986,1.3277,2.807,3.7357
0.28463,2.1446,1.7377,1.2799,2.8155,3.7265
0.27411,2.0748,1.6788,1.2339,2.8242,3.7169
0.26394,2.0076,1.6221,1.1896,2.833,3.7067
0.25411,1.9429,1.5673,1.1469,2.8421,3.6961
0.24461,1.8807,1.5143,1.1057,2.8514,3.6849
0.23543,1.8207,1.4632,1.0659,2.8609,3.6732
0.22656,1.763,1.4139,1.0275,2.8706,3.6609
0.21798,1.7074,1.3662,0.99039,2.8805,3.648
0.20969,1.6538,1.3202,0.9546,2.8905,3.6344
0.20167,1.6022,1.2757,0.92006,2.9008,3.6203
0.19393,1.5524,1.2328,0.88672,2.9111,3.6053
0.18645,1.5045,1.1913,0.85451,2.9216,3.5897
0.17923,1.4583,1.1512,0.82339,2.9321,3.5733
0.17226,1.4138,1.1125,0.79333,2.9428,3.5562
0.16553,1.3708,1.0751,0.76431,2.9535,3.5382
0.15901,1.3294,1.039,0.73628,2.9643,3.5193
0.15272,1.2894,1.0041,0.70923,2.9751,3.4996
0.14664,1.2507,0.97037,0.68308,2.9858,3.479
0.14077,1.2135,0.93776,0.65781,2.9964,3.4574
0.1351,1.1775,0.90623,0.6334,3.0069,3.4349
0.12963,1.1429,0.87575,0.60981,3.0174,3.4114
0.12436,1.1094,0.8463,0.58703,3.0274,3.3868
0.11928,1.0771,0.81784,0.56503,3.0373,3.3612
0.11438,1.0459,0.79034,0.54381,3.0468,3.3346
0.10966,1.0158,0.76379,0.52334,3.056,3.3069
0.1051,0.98672,0.73813,0.50359,3.0647,3.278
0.1007,0.9586,0.71331,0.4845,3.0728,3.2481
0.096451,0.93141,0.68928,0.46604,3.0804,3.217
0.092357,0.90514,0.66603,0.4482,3.0873,3.1849
0.088412,0.87974,0.64355,0.43097,3.0934,3.1516
0.084609,0.85518,0.62182,0.41434,3.0987,3.1173
0.080945,0.83143,0.6008,0.39829,3.103,3.0819
0.07741,0.80845,0.5805,0.38281,3.1064,3.0455
0.074001,0.7862,0.56088,0.3679,3.1086,3.0081
0.070716,0.76466,0.54194,0.35353,3.1098,2.9698
0.06755,0.74382,0.52364,0.33969,3.1096,2.9305
0.0645,0.72364,0.50597,0.32637,3.1081,2.8905
0.061563,0.7041,0.48885,0.3135,3.1053,2.8498
0.058734,0.68518,0.47227,0.30105,3.1009,2.8084
0.056007,0.66684,0.45623,0.28902,3.0951,2.7664
0.05338,0.64906,0.44069,0.27741,3.0877,2.7241
0.05085,0.63183,0.42567,0.2662,3.0787,2.6813
0.048415,0.61514,0.41113,0.2554,3.0681,2.6384
0.046072,0.59895,0.39708,0.24499,3.0559,2.5954
0.043819,0.58326,0.38351,0.23497,3.042,2.5524
0.041651,0.56805,0.37039,0.22533,3.0266,2.5095
0.039563,0.55328,0.35773,0.21607,3.0095,2.4669
0.037553,0.53894,0.3455,0.20717,2.991,2.4246
0.035618,0.52502,0.3337,0.19864,2.971,2.3828
0.033758,0.51151,0.32229,0.19043,2.9495,2.3416
0.031969,0.4984,0.31122,0.18247,2.9268,2.301
0.030251,0.48567,0.30048,0.17476,2.9028,2.2611
0.028601,0.47331,0.29007,0.1673,2.8777,2.2221
0.027019,0.46131,0.27997,0.16009,2.8516,2.1839
0.025501,0.44966,0.27019,0.15312,2.8245,2.1466
0.024046,0.43835,0.26072,0.1464,2.7966,2.1102
0.022647,0.42734,0.25156,0.13992,2.7679,2.0748
0.021301,0.41663,0.24269,0.13369,2.7387,2.0403
0.020007,0.40621,0.23412,0.1277,2.7089,2.0068
0.018766,0.39608,0.22585,0.12195,2.6787,1.9742
0.017575,0.38622,0.21786,0.11643,2.6482,1.9425
0.016433,0.37664,0.21015,0.11116,2.6174,1.9118
0.01534,0.36732,0.20271,0.10612,2.5865,1.8819
0.014293,0.35825,0.19555,0.10132,2.5554,1.8528
0.013293,0.34943,0.18866,0.096755,2.5244,1.8246
0.012337,0.34086,0.18202,0.092422,2.4933,1.7971
0.011426,0.33252,0.17564,0.088302,2.4623,1.7704
0.010557,0.32441,0.16944,0.084313,2.4315,1.7443
0.0097262,0.31651,0.16342,0.080446,2.4008,1.719
0.0089293,0.30881,0.15758,0.076701,2.3703,1.6942
0.0081656,0.3013,0.15191,0.07308,2.34,1.6701
0.0074347,0.29398,0.14642,0.069583,2.3099,1.6465
0.0067357,0.28685,0.1411,0.06621,2.2801,1.6235
0.006068,0.2799,0.13596,0.062963,2.2506,1.601
0.005431,0.27313,0.13098,0.059842,2.2213,1.5789
0.0048241,0.26654,0.12616,0.056847,2.1924,1.5573
0.0042464,0.26011,0.12151,0.05398,2.1638,1.5362
0.0036975,0.25385,0.11703,0.05124,2.1355,1.5155
0.0031766,0.24775,0.1127,0.048629,2.1075,1.4951
0.0026831,0.24182,0.10852,0.046147,2.0798,1.4752
0.0022163,0.23603,0.10451,0.043795,2.0525,1.4556
0.0017756,0.23039,0.10064,0.041574,2.0255,1.4364
0.001359,0.2249,0.096929,0.039483,1.9988,1.4175
0.00096358,0.21954,0.093364,0.037525,1.9724,1.3989
0.00058863,0.21432,0.089944,0.035696,1.9464,1.3807
0.00023357,0.20922,0.086636,0.033946,1.9207,1.3627
-0.00010219,0.20424,0.083429,0.032252,1.8954,1.3451
-0.00041928,0.19939,0.08032,0.030615,1.8703,1.3277
-0.00071828,0.19466,0.077307,0.029036,1.8456,1.3106
-0.00099982,0.19005,0.074391,0.027515,1.8212,1.2937
-0.0012647,0.18554,0.071569,0.026053,1.7971,1.2772
-0.0015143,0.18114,0.06884,0.024651,1.7734,1.2608
-0.001749,0.17685,0.066204,0.023308,1.7499,1.2447
-0.0019693,0.17267,0.063659,0.022026,1.7268,1.2289
-0.0021757,0.16858,0.061203,0.020805,1.7039,1.2132
-0.0023686,0.16459,0.058836,0.019645,1.6814,1.1978
-0.0025485,0.16069,0.056556,0.018548,1.6591,1.1826
-0.0027158,0.15689,0.054362,0.017513,1.6372,1.1677
-0.0028714,0.15318,0.052253,0.016541,1.6155,1.1529
-0.0030163,0.14956,0.050228,0.015633,1.5942,1.1383
-0.0031508,0.14602,0.048285,0.014789,1.5731,1.124
-0.0032751,0.14256,0.046422,0.014009,1.5523,1.1098
-0.0033897,0.13918,0.044625,0.013268,1.5317,1.0959
-0.0034947,0.13588,0.042885,0.012553,1.5115,1.0821
-0.0035906,0.13266,0.041203,0.011866,1.4915,1.0685
-0.0036776,0.12952,0.039576,0.011206,1.4717,1.0551
-0.003756,0.12645,0.038004,0.010574,1.4523,1.0419
-0.0038261,0.12345,0.036486,0.0099695,1.4331,1.0288
-0.0038886,0.12053,0.035022,0.0093933,1.4141,1.0159
-0.0039446,0.11766,0.033611,0.0088454,1.3954,1.0032
-0.0039942,0.11487,0.032251,0.0083261,1.377,0.99068
-0.0040377,0.11213,0.030943,0.0078356,1.3588,0.9783
-0.0040751,0.10946,0.029684,0.0073742,1.3408,0.96608
-0.0041067,0.10685,0.028476,0.0069421,1.3231,0.95402
-0.0041327,0.1043,0.027315,0.0065394,1.3056,0.94212
-0.0041531,0.10181,0.026203,0.0061666,1.2883,0.93037
-0.0041683,0.09938,0.025137,0.0058229,1.2713,0.91877
-0.0041783,0.097004,0.024108,0.0054952,1.2545,0.90733
-0.0041833,0.094683,0.023114,0.0051794,1.2379,0.89602
-0.0041836,0.092417,0.022153,0.0048757,1.2216,0.88487
-0.0041792,0.090204,0.021225,0.0045843,1.2054,0.87385
-0.004171,0.088041,0.020331,0.0043056,1.1895,0.86298
-0.0041597,0.085925,0.019468,0.0040397,1.1738,0.85225
-0.0041454,0.083856,0.018637,0.003787,1.1583,0.84165
-0.0041283,0.081832,0.017838,0.0035478,1.143,0.83119
-0.0041082,0.079853,0.01707,0.0033221,1.1279,0.82086
-0.0040855,0.077919,0.016333,0.0031105,1.113,0.81066
-0.00406,0.076028,0.015625,0.002913,1.0984,0.80058
-0.004032,0.07418,0.014947,0.00273,1.0839,0.79064
-0.0040015,0.072374,0.014299,0.0025617,1.0695,0.78082
-0.0039685,0.07061,0.013679,0.0024084,1.0554,0.77113
-0.0039332,0.068887,0.013087,0.0022696,1.0415,0.76155
-0.0038956,0.067204,0.012517,0.002138,1.0278,0.7521
-0.0038558,0.06556,0.011968,0.0020118,1.0142,0.74277
-0.003814,0.063955,0.011439,0.0018911,1.0008,0.73355
-0.0037701,0.062388,0.01093,0.001776,0.98763,0.72445
-0.0037243,0.060859,0.01044,0.0016665,0.9746,0.71546
-0.0036775,0.059362,0.0099696,0.0015628,0.96175,0.70659
-0.0036299,0.057897,0.0095181,0.001465,0.94907,0.69782
-0.0035816,0.056463,0.0090851,0.0013731,0.93655,0.68917
-0.0035326,0.05506,0.0086705,0.0012872,0.92421,0.68062
-0.0034829,0.053688,0.0082737,0.0012074,0.91202,0.67218
-0.0034326,0.052345,0.0078946,0.0011337,0.9,0.66385
-0.0033817,0.051032,0.0075328,0.0010664,0.88814,0.65562
-0.0033302,0.049748,0.0071871,0.0010045,0.87643,0.64749
-0.0032782,0.048494,0.0068545,0.00094528,0.86488,0.63946
-0.0032256,0.047268,0.0065344,0.00088841,0.85349,0.63153
-0.0031725,0.04607,0.0062266,0.00083401,0.84224,0.62371
-0.0031189,0.0449,0.0059311,0.00078213,0.83115,0.61597
-0.0030649,0.043758,0.0056476,0.00073285,0.8202,0.60834
-0.0030104,0.042643,0.0053759,0.00068625,0.80939,0.6008
-0.0029556,0.041554,0.0051159,0.00064238,0.79873,0.59335
-0.0029004,0.040493,0.0048673,0.00060132,0.78821,0.586
-0.0028448,0.039457,0.00463,0.00056314,0.77783,0.57874
-0.002789,0.038447,0.0044038,0.0005279,0.76759,0.57156
-0.0027328,0.037462,0.0041885,0.00049568,0.75748,0.56448
-0.0026768,0.036499,0.003984,0.00046655,0.74751,0.55748
-0.0026212,0.035556,0.0037888,0.00043968,0.73767,0.55057
-0.0025659,0.034632,0.0036013,0.00041378,0.72795,0.54375
-0.0025111,0.033727,0.0034211,0.00038889,0.71837,0.53701
-0.0024567,0.032842,0.0032483,0.00036504,0.70892,0.53035
-0.0024027,0.031975,0.0030828,0.00034229,0.69959,0.52378
-0.0023491,0.031127,0.0029244,0.00032067,0.69038,0.51729
-0.0022961,0.030298,0.0027731,0.00030022,0.68129,0.51088
-0.0022434,0.029488,0.0026288,0.00028098,0.67233,0.50455
-0.0021913,0.028696,0.0024914,0.000263,0.66348,0.49829
-0.0021396,0.027922,0.0023607,0.00024631,0.65476,0.49212
-0.0020884,0.027166,0.0022368,0.00023096,0.64614,0.48602
-0.0020378,0.026428,0.0021194,0.000217,0.63764,0.47999
-0.0019876,0.025708,0.0020085,0.00020445,0.62925,0.47404
-0.001938,0.025005,0.001903,0.00019277,0.62098,0.46816
-0.0018889,0.02432,0.0018018,0.00018154,0.61281,0.46236
-0.0018404,0.023653,0.001705,0.00017078,0.60475,0.45663
-0.0017924,0.023002,0.0016124,0.0001605,0.5968,0.45097
-0.001745,0.022369,0.0015241,0.00015071,0.58895,0.44537
-0.0016982,0.021753,0.00144,0.00014142,0.58121,0.43985
-0.001652,0.021153,0.0013599,0.00013264,0.57357,0.4344
-0.0016064,0.02057,0.0012839,0.00012438,0.56603,0.42901
-0.0015614,0.020003,0.0012119,0.00011666,0.55859,0.42369
-0.001517,0.019448,0.0011439,0.00010949,0.55124,0.41844
-0.0014731,0.018903,0.0010797,0.00010288,0.544,0.41325
-0.0014299,0.01837,0.0010193,9.68E-05,0.53685,0.40812
-0.0013873,0.017849,0.00096187,9.11E-05,0.5298,0.40306
-0.0013454,0.017338,0.00090712,8.57E-05,0.52283,0.39806
-0.0013041,0.016838,0.00085497,8.05E-05,0.51596,0.39312
-0.0012635,0.01635,0.00080537,7.55E-05,0.50918,0.38825
-0.0012236,0.015872,0.00075827,7.09E-05,0.50249,0.38343
-0.0011845,0.015406,0.00071363,6.64E-05,0.49589,0.37867
-0.001146,0.01495,0.0006714,6.23E-05,0.48938,0.37397
-0.0011083,0.014505,0.00063153,5.84E-05,0.48295,0.36933
-0.0010713,0.014071,0.00059398,5.47E-05,0.47661,0.36475
-0.0010351,0.013648,0.0005587,5.14E-05,0.47035,0.36022
-0.00099975,0.013236,0.00052526,4.82E-05,0.46417,0.35575
-0.00096517,0.012835,0.00049344,4.51E-05,0.45807,0.35134
-0.00093141,0.012444,0.00046322,4.22E-05,0.45206,0.34698
-0.0008985,0.012064,0.00043455,3.95E-05,0.44612,0.34267
-0.00086644,0.011695,0.00040743,3.69E-05,0.44027,0.33842
-0.00083525,0.011337,0.00038181,3.44E-05,0.43449,0.33422
-0.00080495,0.010989,0.00035768,3.21E-05,0.42878,0.33007
-0.00077556,0.010651,0.000335,3.00E-05,0.42315,0.32597
-0.00074708,0.010325,0.00031374,2.80E-05,0.4176,0.32192
-0.00071955,0.010008,0.00029387,2.62E-05,0.41212,0.31792
-0.00069296,0.0097025,0.00027519,2.44E-05,0.40671,0.31398
-0.00066703,0.0094047,0.00025758,2.28E-05,0.40137,0.31008
-0.00064165,0.0091139,0.000241,2.13E-05,0.3961,0.30623
-0.00061682,0.00883,0.00022537,1.99E-05,0.3909,0.30242
-0.00059255,0.008553,0.00021066,1.85E-05,0.38577,0.29867
-0.00056886,0.0082829,0.00019684,1.73E-05,0.38071,0.29496
-0.00054575,0.0080195,0.00018401,1.61E-05,0.37572,0.29129
-0.00052323,0.0077629,0.00017194,1.50E-05,0.37079,0.28767
-0.00050132,0.0075129,0.00016077,1.40E-05,0.36592,0.2841
-0.00048003,0.0072696,0.00015036,1.31E-05,0.36112,0.28057
-0.00045935,0.0070329,0.00014068,1.22E-05,0.35639,0.27708
-0.00043931,0.0068027,0.00013167,1.14E-05,0.35171,0.27364
-0.00041991,0.006579,0.00012329,1.06E-05,0.3471,0.27024
-0.00040117,0.0063618,0.00011549,9.93E-06,0.34255,0.26688
-0.00038309,0.0061509,0.00010822,9.28E-06,0.33806,0.26356
-0.00036568,0.0059464,0.00010144,8.68E-06,0.33362,0.26028
-0.00034895,0.0057482,9.51E-05,8.12E-06,0.32925,0.25705
-0.00033292,0.0055562,8.92E-05,7.59E-06,0.32493,0.25385
-0.00031755,0.0053702,8.38E-05,7.11E-06,0.32067,0.2507
-0.00030261,0.0051891,7.86E-05,6.66E-06,0.31647,0.24758
-0.00028809,0.0050128,7.39E-05,6.23E-06,0.31232,0.2445
-0.00027398,0.0048411,6.94E-05,5.84E-06,0.30822,0.24146
-0.00026029,0.0046741,6.52E-05,5.48E-06,0.30418,0.23846
-0.00024704,0.0045117,6.13E-05,5.13E-06,0.3002,0.23549
-0.00023422,0.0043539,5.77E-05,4.82E-06,0.29626,0.23256
-0.00022184,0.0042006,5.43E-05,4.52E-06,0.29238,0.22967
-0.00020991,0.0040517,5.11E-05,4.24E-06,0.28855,0.22681
-0.00019843,0.0039073,4.81E-05,3.98E-06,0.28476,0.22399
-0.00018741,0.0037673,4.53E-05,3.74E-06,0.28103,0.2212
-0.00017686,0.0036317,4.27E-05,3.52E-06,0.27735,0.21845
-0.00016679,0.0035004,4.03E-05,3.31E-06,0.27372,0.21573
-0.00015719,0.0033733,3.80E-05,3.11E-06,0.27013,0.21305
-0.00014807,0.0032505,3.58E-05,2.93E-06,0.26659,0.21039
-0.00013939,0.0031317,3.38E-05,2.75E-06,0.2631,0.20778
-0.000131,0.0030162,3.19E-05,2.59E-06,0.25965,0.20519
-0.00012289,0.0029041,3.02E-05,2.44E-06,0.25625,0.20263
-0.00011507,0.0027952,2.85E-05,2.30E-06,0.25289,0.20011
-0.00010754,0.0026895,2.69E-05,2.17E-06,0.24958,0.19762
-0.00010031,0.0025871,2.55E-05,2.05E-06,0.24631,0.19516
-9.34E-05,0.0024878,2.41E-05,1.93E-06,0.24309,0.19273
-8.68E-05,0.0023917,2.28E-05,1.82E-06,0.2399,0.19033
-8.04E-05,0.0022987,2.16E-05,1.72E-06,0.23676,0.18796
-7.44E-05,0.0022088,2.04E-05,1.62E-06,0.23366,0.18562
-6.88E-05,0.002122,1.94E-05,1.53E-06,0.2306,0.1833
-6.34E-05,0.0020382,1.83E-05,1.45E-06,0.22758,0.18102
-5.84E-05,0.0019574,1.74E-05,1.37E-06,0.2246,0.17877
-5.37E-05,0.0018795,1.65E-05,1.30E-06,0.22166,0.17654
-4.92E-05,0.0018041,1.56E-05,1.23E-06,0.21876,0.17434
-4.50E-05,0.0017312,1.48E-05,1.16E-06,0.2159,0.17217
-4.09E-05,0.0016606,1.41E-05,1.10E-06,0.21307,0.17002
-3.70E-05,0.0015924,1.34E-05,1.04E-06,0.21028,0.1679
-3.33E-05,0.0015264,1.27E-05,9.86E-07,0.20753,0.16581
-2.99E-05,0.0014627,1.21E-05,9.34E-07,0.20481,0.16374
-2.66E-05,0.0014012,1.15E-05,8.86E-07,0.20213,0.1617
-2.35E-05,0.001342,1.09E-05,8.40E-07,0.19949,0.15969
-2.06E-05,0.0012849,1.04E-05,7.97E-07,0.19688,0.1577
-1.80E-05,0.00123,9.89E-06,7.56E-07,0.1943,0.15573
-1.55E-05,0.0011771,9.41E-06,7.18E-07,0.19176,0.15379
-1.32E-05,0.0011261,8.96E-06,6.82E-07,0.18925,0.15187
-1.10E-05,0.0010768,8.54E-06,6.48E-07,0.18677,0.14998
-8.87E-06,0.0010292,8.13E-06,6.16E-07,0.18433,0.14811
-6.91E-06,0.00098329,7.76E-06,5.85E-07,0.18192,0.14626
-5.07E-06,0.00093908,7.39E-06,5.57E-07,0.17954,0.14443
-3.37E-06,0.00089652,7.05E-06,5.30E-07,0.17719,0.14263
-1.80E-06,0.00085561,6.73E-06,5.04E-07,0.17487,0.14085
-3.59E-07,0.0008163,6.43E-06,4.80E-07,0.17259,0.1391
9.42E-07,0.00077859,6.14E-06,4.57E-07,0.17033,0.13736
2.10E-06,0.00074245,5.86E-06,4.35E-07,0.1681,0.13565
3.14E-06,0.00070778,5.60E-06,4.15E-07,0.1659,0.13395
4.11E-06,0.00067441,5.35E-06,3.96E-07,0.16373,0.13228
5.00E-06,0.0006423,5.12E-06,3.77E-07,0.16159,0.13063
5.82E-06,0.00061143,4.90E-06,3.60E-07,0.15948,0.129
6.56E-06,0.00058178,4.68E-06,3.43E-07,0.15739,0.12739
7.23E-06,0.00055334,4.48E-06,3.28E-07,0.15534,0.1258
7.81E-06,0.00052608,4.29E-06,3.13E-07,0.1533,0.12423
8.32E-06,0.00049999,4.11E-06,2.99E-07,0.1513,0.12268
8.75E-06,0.00047505,3.94E-06,2.86E-07,0.14932,0.12115
9.10E-06,0.00045122,3.77E-06,2.73E-07,0.14737,0.11963
9.40E-06,0.00042835,3.62E-06,2.61E-07,0.14544,0.11814
9.67E-06,0.0004064,3.47E-06,2.50E-07,0.14354,0.11666
9.90E-06,0.00038536,3.33E-06,2.39E-07,0.14167,0.11521
1.01E-05,0.00036521,3.19E-06,2.29E-07,0.13982,0.11377
1.02E-05,0.00034595,3.07E-06,2.19E-07,0.13799,0.11235
1.03E-05,0.00032755,2.94E-06,2.10E-07,0.13619,0.11094
1.04E-05,0.00031,2.83E-06,2.01E-07,0.13441,0.10956
1.04E-05,0.00029329,2.72E-06,1.93E-07,0.13265,0.10819
1.04E-05,0.00027741,2.61E-06,1.85E-07,0.13092,0.10684
1.03E-05,0.00026224,2.51E-06,1.77E-07,0.12921,0.1055
1.02E-05,0.00024772,2.41E-06,1.70E-07,0.12752,0.10418
1.01E-05,0.00023384,2.32E-06,1.63E-07,0.12585,0.10288
1.00E-05,0.00022059,2.23E-06,1.56E-07,0.12421,0.1016
9.89E-06,0.00020796,2.15E-06,1.50E-07,0.12258,0.10033
9.75E-06,0.00019594,2.07E-06,1.44E-07,0.12098,0.099073
9.58E-06,0.00018453,1.99E-06,1.39E-07,0.1194,0.097834
9.39E-06,0.00017372,1.92E-06,1.33E-07,0.11784,0.096611
9.18E-06,0.00016349,1.85E-06,1.28E-07,0.1163,0.095403
8.94E-06,0.00015382,1.79E-06,1.23E-07,0.11478,0.094211
8.71E-06,0.0001446,1.72E-06,1.18E-07,0.11329,0.093033
8.48E-06,0.00013581,1.66E-06,1.14E-07,0.11181,0.091869
8.24E-06,0.00012744,1.60E-06,1.10E-07,0.11035,0.090721
8.01E-06,0.00011949,1.55E-06,1.06E-07,0.10891,0.089586
7.77E-06,0.00011196,1.49E-06,1.02E-07,0.10748,0.088466
7.53E-06,0.00010484,1.44E-06,9.80E-08,0.10608,0.087359
7.28E-06,9.81E-05,1.39E-06,9.44E-08,0.10469,0.086266
7.02E-06,9.18E-05,1.35E-06,9.10E-08,0.10333,0.085187
6.75E-06,8.59E-05,1.30E-06,8.77E-08,0.10198,0.084122
6.48E-06,8.03E-05,1.26E-06,8.46E-08,0.10065,0.083069
6.23E-06,7.50E-05,1.22E-06,8.16E-08,0.099333,0.08203
5.98E-06,6.99E-05,1.18E-06,7.88E-08,0.098037,0.081003
5.74E-06,6.51E-05,1.14E-06,7.60E-08,0.096757,0.07999
5.51E-06,6.05E-05,1.10E-06,7.34E-08,0.095494,0.078989
5.29E-06,5.63E-05,1.07E-06,7.09E-08,0.094248,0.078
5.06E-06,5.22E-05,1.03E-06,6.85E-08,0.093018,0.077024
4.84E-06,4.85E-05,1.00E-06,6.62E-08,0.091804,0.07606
4.61E-06,4.50E-05,9.69E-07,6.40E-08,0.090606,0.075108
4.38E-06,4.17E-05,9.39E-07,6.19E-08,0.089423,0.074168
4.15E-06,3.87E-05,9.10E-07,5.98E-08,0.088256,0.073239
3.93E-06,3.59E-05,8.82E-07,5.79E-08,0.087105,0.072322
3.72E-06,3.32E-05,8.56E-07,5.60E-08,0.085968,0.071417
3.52E-06,3.07E-05,8.30E-07,5.42E-08,0.084846,0.070523
3.33E-06,2.83E-05,8.06E-07,5.25E-08,0.083739,0.06964
3.15E-06,2.60E-05,7.82E-07,5.09E-08,0.082647,0.068767
2.97E-06,2.39E-05,7.59E-07,4.93E-08,0.081569,0.067906
2.81E-06,2.20E-05,7.37E-07,4.77E-08,0.080504,0.067056
2.64E-06,2.02E-05,7.16E-07,4.63E-08,0.079454,0.066216
2.48E-06,1.85E-05,6.96E-07,4.49E-08,0.078418,0.065386
2.32E-06,1.70E-05,6.76E-07,4.35E-08,0.077395,0.064567
2.17E-06,1.57E-05,6.58E-07,4.22E-08,0.076386,0.063759
2.02E-06,1.44E-05,6.39E-07,4.09E-08,0.075389,0.06296
1.89E-06,1.31E-05,6.22E-07,3.97E-08,0.074406,0.062171
1.76E-06,1.20E-05,6.05E-07,3.86E-08,0.073436,0.061392
1.64E-06,1.09E-05,5.89E-07,3.75E-08,0.072478,0.060623
1.52E-06,9.88E-06,5.73E-07,3.64E-08,0.071533,0.059863
1.42E-06,8.94E-06,5.58E-07,3.53E-08,0.0706,0.059113
1.32E-06,8.09E-06,5.43E-07,3.43E-08,0.069679,0.058372
1.22E-06,7.31E-06,5.29E-07,3.34E-08,0.068771,0.05764
1.13E-06,6.62E-06,5.16E-07,3.24E-08,0.067874,0.056918
1.04E-06,6.01E-06,5.02E-07,3.16E-08,0.066989,0.056205
9.52E-07,5.46E-06,4.90E-07,3.07E-08,0.066116,0.0555
8.72E-07,4.94E-06,4.77E-07,2.99E-08,0.065254,0.054804
7.98E-07,4.45E-06,4.66E-07,2.91E-08,0.064403,0.054117
7.29E-07,3.99E-06,4.54E-07,2.83E-08,0.063564,0.053439
6.64E-07,3.56E-06,4.43E-07,2.75E-08,0.062735,0.052769
6.05E-07,3.17E-06,4.32E-07,2.68E-08,0.061917,0.052107
5.49E-07,2.81E-06,4.22E-07,2.61E-08,0.06111,0.051454
4.98E-07,2.48E-06,4.12E-07,2.54E-08,0.060314,0.050808
4.51E-07,2.19E-06,4.02E-07,2.48E-08,0.059528,0.050171
4.08E-07,1.95E-06,3.93E-07,2.42E-08,0.058752,0.049542
3.69E-07,1.74E-06,3.84E-07,2.36E-08,0.057986,0.04892
3.33E-07,1.56E-06,3.75E-07,2.30E-08,0.05723,0.048307
3.00E-07,1.40E-06,3.67E-07,2.24E-08,0.056485,0.047701
2.69E-07,1.25E-06,3.58E-07,2.19E-08,0.055749,0.047102
2.42E-07,1.12E-06,3.50E-07,2.13E-08,0.055022,0.046511
2.18E-07,1.00E-06,3.43E-07,2.08E-08,0.054305,0.045928
1.96E-07,8.95E-07,3.35E-07,2.03E-08,0.053598,0.045352
1.76E-07,7.99E-07,3.28E-07,1.99E-08,0.0529,0.044783
1.58E-07,7.14E-07,3.21E-07,1.94E-08,0.05221,0.044221
1.42E-07,6.37E-07,3.14E-07,1.89E-08,0.05153,0.043666
1.27E-07,5.69E-07,3.07E-07,1.85E-08,0.050859,0.043118
1.14E-07,5.08E-07,3.01E-07,1.81E-08,0.050196,0.042576
1.03E-07,4.54E-07,2.95E-07,1.77E-08,0.049542,0.042042
9.25E-08,4.05E-07,2.89E-07,1.73E-08,0.048897,0.041514
8.32E-08,3.62E-07,2.83E-07,1.69E-08,0.04826,0.040993
7.47E-08,3.23E-07,2.77E-07,1.65E-08,0.047632,0.040479
6.72E-08,2.89E-07,2.72E-07,1.62E-08,0.047011,0.03997
6.04E-08,2.58E-07,2.66E-07,1.58E-08,0.046399,0.039469
5.43E-08,2.30E-07,2.61E-07,1.55E-08,0.045795,0.038973
4.88E-08,2.06E-07,2.56E-07,1.52E-08,0.045198,0.038484
4.39E-08,1.84E-07,2.51E-07,1.49E-08,0.04461,0.038001
3.95E-08,1.64E-07,2.47E-07,1.45E-08,0.044029,0.037523
3.55E-08,1.47E-07,2.42E-07,1.42E-08,0.043456,0.037052
3.20E-08,1.31E-07,2.37E-07,1.40E-08,0.04289,0.036587
2.87E-08,1.17E-07,2.33E-07,1.37E-08,0.042331,0.036127
2.58E-08,1.04E-07,2.29E-07,1.34E-08,0.04178,0.035673
2.33E-08,9.32E-08,2.25E-07,1.31E-08,0.041236,0.035225
2.09E-08,8.33E-08,2.21E-07,1.29E-08,0.040699,0.034783
1.88E-08,7.44E-08,2.17E-07,1.26E-08,0.04017,0.034346
1.69E-08,6.64E-08,2.13E-07,1.24E-08,0.039647,0.033914
1.52E-08,5.93E-08,2.09E-07,1.22E-08,0.039131,0.033488
1.37E-08,5.30E-08,2.06E-07,1.19E-08,0.038621,0.033068
1.23E-08,4.73E-08,2.02E-07,1.17E-08,0.038119,0.032652
1.11E-08,4.23E-08,1.99E-07,1.15E-08,0.037622,0.032242
9.97E-09,3.78E-08,1.95E-07,1.13E-08,0.037133,0.031837
8.97E-09,3.37E-08,1.92E-07,1.11E-08,0.03665,0.031437
8.07E-09,3.01E-08,1.89E-07,1.09E-08,0.036173,0.031042
7.26E-09,2.69E-08,1.86E-07,1.07E-08,0.035702,0.030651
6.53E-09,2.40E-08,1.83E-07,1.05E-08,0.035237,0.030266
5.87E-09,2.15E-08,1.80E-07,1.03E-08,0.034779,0.029886
5.28E-09,1.92E-08,1.77E-07,1.01E-08,0.034326,0.02951
4.75E-09,1.71E-08,1.75E-07,9.96E-09,0.03388,0.029139
4.28E-09,1.53E-08,1.72E-07,9.79E-09,0.033439,0.028773
3.85E-09,1.37E-08,1.69E-07,9.63E-09,0.033004,0.028411
3.46E-09,1.22E-08,1.67E-07,9.47E-09,0.032574,0.028054
3.11E-09,1.09E-08,1.64E-07,9.31E-09,0.03215,0.027701
2.80E-09,9.74E-09,1.62E-07,9.16E-09,0.031732,0.027353
2.52E-09,8.71E-09,1.59E-07,9.01E-09,0.031319,0.027009
2.27E-09,7.78E-09,1.57E-07,8.87E-09,0.030912,0.026669
2.04E-09,6.95E-09,1.55E-07,8.73E-09,0.03051,0.026334
1.83E-09,6.21E-09,1.53E-07,8.59E-09,0.030113,0.026003
1.65E-09,5.54E-09,1.51E-07,8.46E-09,0.029721,0.025676
1.48E-09,4.95E-09,1.48E-07,8.33E-09,0.029335,0.025353
1.33E-09,4.42E-09,1.46E-07,8.20E-09,0.028953,0.025034
1.20E-09,3.95E-09,1.44E-07,8.08E-09,0.028577,0.024719
1.08E-09,3.53E-09,1.42E-07,7.96E-09,0.028205,0.024408
9.71E-10,3.16E-09,1.41E-07,7.84E-09,0.027838,0.024101
8.73E-10,2.82E-09,1.39E-07,7.73E-09,0.027476,0.023798
7.85E-10,2.52E-09,1.37E-07,7.61E-09,0.027119,0.023498
7.06E-10,2.25E-09,1.35E-07,7.51E-09,0.026766,0.023203
6.35E-10,2.01E-09,1.33E-07,7.40E-09,0.026418,0.022911
5.71E-10,1.80E-09,1.32E-07,7.30E-09,0.026075,0.022622
5.14E-10,1.61E-09,1.30E-07,7.19E-09,0.025736,0.022338
4.62E-10,1.43E-09,1.28E-07,7.10E-09,0.025401,0.022057
4.15E-10,1.28E-09,1.27E-07,7.00E-09,0.025071,0.021779
3.74E-10,1.15E-09,1.25E-07,6.90E-09,0.024745,0.021505
3.36E-10,1.02E-09,1.24E-07,6.81E-09,0.024423,0.021234
3.02E-10,9.14E-10,1.22E-07,6.72E-09,0.024106,0.020967
2.72E-10,8.17E-10,1.21E-07,6.64E-09,0.023792,0.020703
2.44E-10,7.30E-10,1.19E-07,6.55E-09,0.023483,0.020442
2.20E-10,6.52E-10,1.18E-07,6.47E-09,0.023178,0.020185
1.98E-10,5.83E-10,1.17E-07,6.38E-09,0.022876,0.019931
1.78E-10,5.21E-10,1.15E-07,6.30E-09,0.022579,0.01968
1.60E-10,4.65E-10,1.14E-07,6.23E-09,0.022286,0.019432
1.44E-10,4.16E-10,1.13E-07,6.15E-09,0.021996,0.019188
1.29E-10,3.72E-10,1.12E-07,6.08E-09,0.02171,0.018946
1.16E-10,3.32E-10,1.10E-07,6.00E-09,0.021428,0.018707
1.04E-10,2.97E-10,1.09E-07,5.93E-09,0.02115,0.018472
9.39E-11,2.65E-10,1.08E-07,5.86E-09,0.020875,0.018239
8.44E-11,2.37E-10,1.07E-07,5.79E-09,0.020603,0.01801
7.59E-11,2.12E-10,1.06E-07,5.73E-09,0.020336,0.017783
6.82E-11,1.89E-10,1.05E-07,5.66E-09,0.020071,0.017559
6.13E-11,1.69E-10,1.04E-07,5.60E-09,0.019811,0.017338
5.51E-11,1.51E-10,1.03E-07,5.54E-09,0.019553,0.017119
4.96E-11,1.35E-10,1.02E-07,5.47E-09,0.019299,0.016904
4.46E-11,1.21E-10,1.01E-07,5.41E-09,0.019049,0.016691
4.01E-11,1.08E-10,9.97E-08,5.36E-09,0.018801,0.01648
3.60E-11,9.64E-11,9.87E-08,5.30E-09,0.018557,0.016273


==> vectorGraphics/csv_data/linear2.csv <==
acil_x1,acil_x2,cohen_x1,cohen_x2,sgsa_x1,sgsa_x2
-7.5,4.5,-7.5,4.5,-7.5,4.5
-7.2067,4.3244,-7.2064,4.3242,-7.3889,4.4281
-6.9265,4.1572,-6.9261,4.1569,-7.2795,4.3573
-6.6611,4.0008,-6.6583,3.9978,-7.1717,4.2877
-6.4386,3.8723,-6.4028,3.8464,-7.0657,4.2193
-6.2863,3.7873,-6.1595,3.7027,-6.9613,4.152
-6.2151,3.7528,-5.9353,3.5708,-6.8585,4.0858
-6.1909,3.7487,-5.8833,3.5447,-6.7573,4.0207
-6.1806,3.7553,-5.8803,3.5498,-6.6578,3.9566
-6.1726,3.7655,-5.8761,3.5558,-6.5598,3.8937
-6.1642,3.7784,-5.8712,3.5633,-6.4636,3.8319
-6.1543,3.7936,-5.866,3.5732,-6.369,3.7713
-6.1419,3.8112,-5.8583,3.5845,-6.2765,3.7119
-6.1273,3.8322,-5.8474,3.5974,-6.1863,3.654
-6.1093,3.8566,-5.8357,3.6147,-6.0997,3.5982
-6.0879,3.8854,-5.8212,3.6362,-6.0206,3.5467
-6.0612,3.9186,-5.8009,3.6609,-5.9644,3.5073
-6.028,3.9567,-5.7749,3.6908,-5.9512,3.4902
-5.9877,4.0008,-5.7417,3.7268,-5.9549,3.481
-5.9383,4.0511,-5.6983,3.7686,-5.9594,3.4713
-5.8773,4.1068,-5.6421,3.8166,-5.965,3.461
-5.8029,4.1683,-5.5699,3.8702,-5.9702,3.4494
-5.7114,4.2327,-5.4766,3.9253,-5.9762,3.437
-5.6013,4.2994,-5.359,3.9787,-5.9819,3.4231
-5.4691,4.3623,-5.2148,4.0245,-5.9885,3.4081
-5.3138,4.4119,-5.0432,4.0471,-5.9956,3.3918
-5.1373,4.4375,-4.8509,4.0448,-6.002,3.3736
-4.946,4.4344,-4.6484,4.0057,-6.0098,3.3542
-4.7477,4.3994,-4.4489,3.9318,-6.017,3.3326
-4.5512,4.3316,-4.2634,3.8301,-6.0246,3.3091
-4.3658,4.2322,-4.0939,3.7148,-6.0324,3.2835
-4.1989,4.1067,-3.9387,3.5955,-6.0398,3.2555
-4.0483,3.9707,-3.7943,3.4776,-6.0472,3.2249
-3.9048,3.8393,-3.6583,3.3635,-6.0543,3.1917
-3.7673,3.7138,-3.5295,3.2538,-6.0606,3.1555
-3.6356,3.5936,-3.407,3.1487,-6.0663,3.1163
-3.5044,3.4933,-3.2915,3.0478,-6.0706,3.0739
-3.4186,3.4641,-3.1848,2.951,-6.0737,3.0281
-3.392,3.4416,-3.0945,2.8564,-6.0746,2.9788
-3.3868,3.4212,-3.039,2.7579,-6.0734,2.9261
-3.3877,3.3997,-3.014,2.6497,-6.0693,2.8699
-3.3935,3.3765,-2.9773,2.5412,-6.062,2.8104
-3.399,3.35,-2.9279,2.4361,-6.0506,2.7477
-3.4013,3.3192,-2.8704,2.3341,-6.0349,2.6823
-3.4064,3.2837,-2.8034,2.2389,-6.0142,2.6146
-3.4116,3.2418,-2.7316,2.1491,-5.9882,2.545
-3.4156,3.1913,-2.6553,2.0669,-5.9565,2.4744
-3.4201,3.1295,-2.5769,1.991,-5.9189,2.4034
-3.4236,3.0522,-2.4981,1.9206,-5.8753,2.3329
-3.4262,2.9541,-2.4199,1.8549,-5.8259,2.2638
-3.4242,2.8309,-2.3431,1.7933,-5.771,2.1966
-3.4066,2.6952,-2.268,1.735,-5.7111,2.1322
-3.368,2.5632,-2.195,1.6795,-5.6469,2.071
-3.3201,2.4365,-2.1242,1.6266,-5.5791,2.0134
-3.266,2.3162,-2.0556,1.5759,-5.5086,1.9595
-3.2052,2.2033,-1.9893,1.5271,-5.4361,1.9093
-3.1376,2.0992,-1.925,1.4801,-5.3623,1.8624
-3.0631,2.0052,-1.863,1.4349,-5.2878,1.8187
-2.9828,1.9217,-1.803,1.3912,-5.2132,1.7778
-2.8979,1.8496,-1.7449,1.3489,-5.1389,1.7392
-2.8092,1.7895,-1.6889,1.308,-5.065,1.7028
-2.7202,1.7366,-1.6347,1.2684,-4.9919,1.6681
-2.6338,1.6861,-1.5823,1.2302,-4.9196,1.6348
-2.5502,1.637,-1.5317,1.1931,-4.8482,1.6029
-2.4694,1.5892,-1.4827,1.1572,-4.7778,1.5721
-2.3912,1.5429,-1.4354,1.1223,-4.7084,1.5422
-2.3155,1.4977,-1.3897,1.0886,-4.64,1.5133
-2.2423,1.4539,-1.3455,1.0558,-4.5726,1.4851
-2.1714,1.4112,-1.3027,1.0241,-4.5062,1.4576
-2.1027,1.3697,-1.2614,0.99335,-4.4408,1.4307
-2.0363,1.3293,-1.2214,0.96352,-4.3764,1.4045
-1.972,1.2901,-1.1827,0.93458,-4.3129,1.3788
-1.9098,1.252,-1.1453,0.90651,-4.2504,1.3536
-1.8495,1.2148,-1.1092,0.87927,-4.1888,1.329
-1.7911,1.1788,-1.0742,0.85285,-4.1282,1.3049
-1.7347,1.1437,-1.0403,0.82721,-4.0685,1.2812
-1.68,1.1096,-1.0076,0.80234,-4.0096,1.2579
-1.627,1.0764,-0.97589,0.7782,-3.9516,1.2351
-1.5757,1.0441,-0.94522,0.75476,-3.8945,1.2127
-1.5259,1.0127,-0.91554,0.73201,-3.8382,1.1908
-1.4778,0.9821,-0.88681,0.70992,-3.7828,1.1692
-1.4311,0.95239,-0.85901,0.68849,-3.7282,1.148
-1.3859,0.9235,-0.83211,0.66769,-3.6744,1.1271
-1.3422,0.89541,-0.80608,0.64751,-3.6214,1.1067
-1.2998,0.86811,-0.78089,0.62792,-3.5691,1.0866
-1.2588,0.84159,-0.75651,0.6089,-3.5177,1.0668
-1.2191,0.81582,-0.73288,0.59043,-3.467,1.0474
-1.1807,0.79076,-0.71001,0.57249,-3.417,1.0284
-1.1434,0.76638,-0.68786,0.55507,-3.3678,1.0097
-1.1073,0.74267,-0.66642,0.53816,-3.3192,0.99124
-1.0723,0.71961,-0.64567,0.52174,-3.2714,0.97315
-1.0384,0.6972,-0.62558,0.50581,-3.2243,0.95537
-1.0056,0.67541,-0.60613,0.49035,-3.1779,0.9379
-0.9738,0.65424,-0.58731,0.47534,-3.1321,0.92073
-0.94301,0.63367,-0.56906,0.46076,-3.0871,0.90386
-0.91319,0.61369,-0.55139,0.4466,-3.0426,0.88728
-0.88428,0.59425,-0.53427,0.43284,-2.9989,0.87098
-0.85625,0.57534,-0.51769,0.41949,-2.9557,0.85497
-0.82906,0.55695,-0.50163,0.40652,-2.9132,0.83923
-0.80272,0.53907,-0.48608,0.39394,-2.8713,0.82377
-0.77718,0.52169,-0.47102,0.38172,-2.83,0.80857
-0.75244,0.5048,-0.45644,0.36985,-2.7893,0.79364
-0.72848,0.4884,-0.44229,0.35831,-2.7492,0.77896
-0.70527,0.47246,-0.42859,0.34711,-2.7097,0.76454
-0.6828,0.45699,-0.4153,0.33622,-2.6707,0.75038
-0.66105,0.44198,-0.40243,0.32565,-2.6323,0.73646
-0.63999,0.42741,-0.38995,0.31538,-2.5945,0.72278
-0.61956,0.41324,-0.37787,0.30542,-2.5572,0.70934
-0.59974,0.39946,-0.36617,0.29575,-2.5204,0.69614
-0.58052,0.38606,-0.35484,0.28636,-2.4842,0.68317
-0.56189,0.37305,-0.34386,0.27724,-2.4485,0.67043
-0.54383,0.3604,-0.33319,0.26837,-2.4133,0.65791
-0.52633,0.34812,-0.32283,0.25974,-2.3786,0.64561
-0.50938,0.3362,-0.31277,0.25134,-2.3444,0.63353
-0.49297,0.32463,-0.303,0.24316,-2.3107,0.62166
-0.47707,0.31341,-0.29353,0.23522,-2.2775,0.61
-0.46169,0.30253,-0.28433,0.2275,-2.2448,0.59855
-0.4468,0.29199,-0.27542,0.22,-2.2126,0.5873
-0.43237,0.28175,-0.26678,0.21271,-2.1808,0.57625
-0.41838,0.27181,-0.25841,0.20565,-2.1494,0.5654
-0.4048,0.26215,-0.2503,0.19879,-2.1186,0.55474
-0.39164,0.25277,-0.24245,0.19215,-2.0881,0.54427
-0.37888,0.24366,-0.23485,0.1857,-2.0581,0.53399
-0.36652,0.23483,-0.22751,0.17947,-2.0286,0.52389
-0.35454,0.22626,-0.2204,0.17343,-1.9994,0.51397
-0.34295,0.21796,-0.21353,0.16759,-1.9707,0.50422
-0.33172,0.20992,-0.20689,0.16194,-1.9424,0.49466
-0.32085,0.20213,-0.20045,0.15645,-1.9145,0.48526
-0.31033,0.19459,-0.19417,0.1511,-1.887,0.47603
-0.30014,0.18729,-0.18807,0.14589,-1.86,0.46697
-0.29024,0.18018,-0.18214,0.14082,-1.8332,0.45807
-0.28062,0.17326,-0.17638,0.13588,-1.8069,0.44933
-0.27127,0.16654,-0.17078,0.13108,-1.781,0.44075
-0.2622,0.16001,-0.16535,0.12642,-1.7554,0.43232
-0.25339,0.15367,-0.16007,0.12189,-1.7302,0.42404
-0.24486,0.14752,-0.15496,0.1175,-1.7054,0.41592
-0.23658,0.14157,-0.15,0.11323,-1.6809,0.40794
-0.22856,0.1358,-0.14519,0.1091,-1.6568,0.4001
-0.2208,0.13021,-0.14054,0.1051,-1.633,0.3924
-0.21329,0.12482,-0.13604,0.10123,-1.6096,0.38485
-0.20602,0.11961,-0.13168,0.097492,-1.5865,0.37743
-0.199,0.11458,-0.12747,0.093879,-1.5637,0.37014
-0.19222,0.10974,-0.1234,0.090392,-1.5413,0.36299
-0.18568,0.10509,-0.11948,0.087032,-1.5192,0.35596
-0.17937,0.10061,-0.11569,0.083797,-1.4974,0.34907
-0.17328,0.096317,-0.11204,0.080686,-1.4759,0.34229
-0.1674,0.092172,-0.10851,0.077681,-1.4547,0.33564
-0.16167,0.088135,-0.10507,0.074754,-1.4339,0.32912
-0.15609,0.084206,-0.10172,0.071905,-1.4133,0.32271
-0.15067,0.080385,-0.098469,0.069135,-1.3931,0.31641
-0.1454,0.076675,-0.095306,0.066442,-1.3731,0.31023
-0.14029,0.073076,-0.092233,0.063826,-1.3534,0.30417
-0.13532,0.069589,-0.089248,0.061288,-1.334,0.29821
-0.13051,0.066214,-0.086352,0.058826,-1.3149,0.29236
-0.12584,0.062952,-0.083542,0.056441,-1.296,0.28662
-0.12132,0.059806,-0.080818,0.054133,-1.2775,0.28099
-0.11695,0.056774,-0.078178,0.051901,-1.2591,0.27545
-0.11273,0.053859,-0.075623,0.049745,-1.2411,0.27002
-0.10865,0.051061,-0.07315,0.047665,-1.2233,0.26469
-0.10471,0.048381,-0.070759,0.04566,-1.2058,0.25945
-0.10092,0.04582,-0.068448,0.043731,-1.1885,0.25431
-0.097268,0.043379,-0.066217,0.041877,-1.1715,0.24927
-0.093759,0.041059,-0.064065,0.040097,-1.1547,0.24431
-0.09039,0.03886,-0.061991,0.038393,-1.1382,0.23945
-0.08716,0.036784,-0.059993,0.036762,-1.1219,0.23468
-0.084067,0.034829,-0.058069,0.035202,-1.1058,0.22999
-0.081074,0.032951,-0.0562,0.033692,-1.09,0.22539
-0.078169,0.031136,-0.054384,0.032227,-1.0744,0.22088
-0.075349,0.029382,-0.05262,0.030808,-1.059,0.21645
-0.072615,0.02769,-0.050907,0.029434,-1.0438,0.2121
-0.069966,0.026061,-0.049244,0.028105,-1.0289,0.20783
-0.067401,0.024495,-0.047632,0.02682,-1.0142,0.20364
-0.064918,0.022993,-0.046068,0.02558,-0.99965,0.19953
-0.062518,0.021554,-0.044554,0.024384,-0.98535,0.19549
-0.0602,0.020179,-0.043087,0.023233,-0.97125,0.19153
-0.057962,0.018869,-0.041667,0.022125,-0.95735,0.18764
-0.055804,0.017623,-0.040294,0.02106,-0.94366,0.18382
-0.053725,0.016442,-0.038966,0.020039,-0.93016,0.18007
-0.051725,0.015326,-0.037684,0.019061,-0.91685,0.1764
-0.049802,0.014276,-0.036446,0.018126,-0.90374,0.17279
-0.047956,0.013292,-0.035252,0.017234,-0.89082,0.16925
-0.046184,0.012373,-0.034102,0.016383,-0.87808,0.16577
-0.044471,0.011496,-0.032988,0.015568,-0.86553,0.16236
-0.042811,0.010654,-0.031908,0.014782,-0.85315,0.15901
-0.041204,0.0098489,-0.030861,0.014026,-0.84096,0.15573
-0.039649,0.0090796,-0.029847,0.013298,-0.82894,0.1525
-0.038145,0.0083466,-0.028863,0.012598,-0.81709,0.14934
-0.036692,0.00765,-0.027911,0.011926,-0.80541,0.14623
-0.035289,0.0069899,-0.026989,0.011282,-0.7939,0.14319
-0.033936,0.0063663,-0.026097,0.010665,-0.78256,0.1402
-0.032632,0.0057795,-0.025235,0.010075,-0.77138,0.13727
-0.031376,0.0052295,-0.024401,0.0095116,-0.76036,0.13439
-0.030168,0.0047164,-0.023595,0.0089739,-0.7495,0.13157
-0.029008,0.0042405,-0.022816,0.0084614,-0.73879,0.12879
-0.027894,0.0038018,-0.022061,0.0079695,-0.72824,0.12608
-0.026824,0.0033964,-0.021328,0.0074974,-0.71784,0.12341
-0.025789,0.003013,-0.020619,0.0070448,-0.70759,0.12079
-0.024789,0.0026507,-0.019932,0.0066113,-0.69749,0.11823
-0.023823,0.0023094,-0.019266,0.0061969,-0.68753,0.11571
-0.02289,0.001989,-0.018622,0.0058011,-0.67772,0.11324
-0.021991,0.0016895,-0.017999,0.0054239,-0.66804,0.11081
-0.021124,0.0014108,-0.017397,0.0050649,-0.65851,0.10843
-0.020289,0.0011528,-0.016814,0.0047239,-0.64911,0.1061
-0.019485,0.00091537,-0.016252,0.0044007,-0.63985,0.10381
-0.018713,0.00069855,-0.015708,0.0040949,-0.63072,0.10157
-0.017971,0.0005022,-0.015182,0.0038035,-0.62172,0.099365
-0.017257,0.00032411,-0.014672,0.0035243,-0.61285,0.097204
-0.016568,0.00015788,-0.014177,0.0032572,-0.60411,0.095086
-0.015902,3.09E-06,-0.013697,0.003002,-0.5955,0.093007
-0.01526,-0.00014019,-0.013232,0.0027589,-0.587,0.090969
-0.01464,-0.00027195,-0.012782,0.0025277,-0.57863,0.088969
-0.014043,-0.00039213,-0.012347,0.0023083,-0.57038,0.087009
-0.013468,-0.00050069,-0.011925,0.0021008,-0.56225,0.085085
-0.012915,-0.00059759,-0.011518,0.0019051,-0.55424,0.083199
-0.012383,-0.00068279,-0.011125,0.0017211,-0.54634,0.081349
-0.011873,-0.00075625,-0.010746,0.0015488,-0.53855,0.079535
-0.011384,-0.00081793,-0.01038,0.001388,-0.53088,0.077756
-0.010914,-0.0008694,-0.010027,0.0012389,-0.52331,0.076012
-0.01046,-0.00091559,-0.0096866,0.0011001,-0.51586,0.074301
-0.010022,-0.00095674,-0.0093567,0.00096859,-0.50851,0.072623
-0.0096002,-0.00099273,-0.009037,0.00084413,-0.50126,0.070978
-0.0091933,-0.0010235,-0.0087274,0.00072667,-0.49412,0.069365
-0.0088016,-0.0010488,-0.0084276,0.00061614,-0.48709,0.067784
-0.008425,-0.0010687,-0.0081376,0.00051249,-0.48015,0.066233
-0.0080631,-0.001083,-0.0078571,0.00041566,-0.47331,0.064713
-0.0077159,-0.0010916,-0.007586,0.00032559,-0.46658,0.063223
-0.007383,-0.0010943,-0.0073241,0.00024222,-0.45993,0.061761
-0.0070644,-0.0010912,-0.0070713,0.00016549,-0.45339,0.060329
-0.0067593,-0.0010828,-0.0068274,9.53E-05,-0.44693,0.058924
-0.0064651,-0.0010728,-0.0065921,3.16E-05,-0.44057,0.057547
-0.0061812,-0.0010617,-0.0063644,-2.76E-05,-0.4343,0.056198
-0.0059075,-0.0010492,-0.0061436,-8.29E-05,-0.42812,0.054875
-0.0056441,-0.0010352,-0.0059298,-0.00013435,-0.42203,0.053578
-0.0053907,-0.0010196,-0.0057227,-0.00018195,-0.41603,0.052307
-0.0051473,-0.0010023,-0.0055223,-0.00022571,-0.41011,0.051061
-0.0049137,-0.00098311,-0.0053286,-0.00026565,-0.40428,0.04984
-0.00469,-0.00096191,-0.0051413,-0.00030179,-0.39853,0.048643
-0.0044759,-0.00093857,-0.0049604,-0.00033414,-0.39286,0.04747
-0.0042713,-0.00091296,-0.0047857,-0.00036271,-0.38728,0.046321
-0.0040762,-0.000885,-0.0046173,-0.00038753,-0.38177,0.045194
-0.0038888,-0.00085651,-0.0044549,-0.0004086,-0.37634,0.044091
-0.0037083,-0.00082852,-0.0042981,-0.00042657,-0.37099,0.043009
-0.0035345,-0.00080094,-0.0041463,-0.0004425,-0.36572,0.041949
-0.0033674,-0.0007737,-0.0039993,-0.00045642,-0.36052,0.04091
-0.0032069,-0.0007467,-0.0038571,-0.00046836,-0.3554,0.039893
-0.003053,-0.00071987,-0.0037195,-0.00047834,-0.35035,0.038896
-0.0029055,-0.00069313,-0.0035865,-0.0004864,-0.34537,0.037919
-0.0027644,-0.00066639,-0.003458,-0.00049254,-0.34047,0.036962
-0.0026297,-0.00063959,-0.0033339,-0.0004968,-0.33563,0.036024
-0.0025012,-0.00061263,-0.0032141,-0.00049921,-0.33086,0.035106
-0.0023789,-0.00058544,-0.0030985,-0.00049982,-0.32617,0.034206
-0.0022618,-0.00055866,-0.0029867,-0.0004993,-0.32153,0.033325
-0.002149,-0.00053279,-0.0028784,-0.00049786,-0.31697,0.032462
-0.0020405,-0.0005078,-0.0027736,-0.00049551,-0.31247,0.031616
-0.0019363,-0.00048365,-0.0026723,-0.00049226,-0.30803,0.030788
-0.0018363,-0.00046032,-0.0025743,-0.00048812,-0.30366,0.029977
-0.0017406,-0.00043776,-0.0024796,-0.00048309,-0.29935,0.029183
-0.0016491,-0.00041595,-0.0023882,-0.00047718,-0.2951,0.028405
-0.0015617,-0.00039484,-0.0023,-0.00047039,-0.29092,0.027643
-0.0014785,-0.00037441,-0.0022149,-0.00046274,-0.28679,0.026897
-0.0013994,-0.00035462,-0.0021327,-0.00045439,-0.28272,0.026167
-0.0013244,-0.00033544,-0.0020532,-0.00044575,-0.27871,0.025452
-0.0012535,-0.00031683,-0.0019763,-0.00043685,-0.27476,0.024752
-0.0011861,-0.0002988,-0.0019019,-0.00042769,-0.27086,0.024067
-0.0011216,-0.00028144,-0.00183,-0.00041827,-0.26702,0.023396
-0.0010598,-0.00026477,-0.0017605,-0.00040858,-0.26324,0.022739
-0.0010007,-0.00024879,-0.0016934,-0.00039863,-0.2595,0.022096
-0.00094436,-0.00023354,-0.0016287,-0.00038841,-0.25583,0.021466
-0.00089065,-0.00021903,-0.0015663,-0.00037793,-0.2522,0.02085
-0.00083954,-0.00020527,-0.0015061,-0.00036722,-0.24863,0.020247
-0.00079101,-0.00019229,-0.0014479,-0.00035653,-0.2451,0.019657
-0.00074502,-0.0001801,-0.0013917,-0.00034592,-0.24163,0.01908
-0.00070152,-0.00016873,-0.0013373,-0.00033539,-0.23821,0.018515
-0.00066046,-0.00015816,-0.0012847,-0.00032493,-0.23483,0.017962
-0.00062149,-0.00014817,-0.001234,-0.00031453,-0.23151,0.017421
-0.00058448,-0.00013872,-0.001185,-0.0003042,-0.22823,0.016891
-0.00054937,-0.00012978,-0.0011378,-0.00029393,-0.22499,0.016373
-0.00051606,-0.00012132,-0.0010923,-0.00028371,-0.22181,0.015867
-0.00048448,-0.00011334,-0.0010485,-0.00027354,-0.21867,0.015371
-0.00045456,-0.00010581,-0.0010061,-0.00026356,-0.21557,0.014886
-0.00042622,-9.87E-05,-0.00096516,-0.00025382,-0.21252,0.014412
-0.00039939,-9.20E-05,-0.00092553,-0.00024434,-0.20951,0.013948
-0.00037413,-8.57E-05,-0.00088722,-0.00023509,-0.20655,0.013495
-0.00035045,-7.99E-05,-0.00085022,-0.00022606,-0.20362,0.013051
-0.00032827,-7.45E-05,-0.00081453,-0.00021725,-0.20074,0.012617
-0.00030763,-6.94E-05,-0.00078011,-0.00020865,-0.1979,0.012193
-0.00028846,-6.48E-05,-0.00074697,-0.00020025,-0.1951,0.011778
-0.0002705,-6.04E-05,-0.00071509,-0.00019202,-0.19234,0.011373
-0.00025384,-5.64E-05,-0.00068445,-0.00018398,-0.18962,0.010976
-0.00023828,-5.27E-05,-0.00065503,-0.0001761,-0.18694,0.010589
-0.00022372,-4.92E-05,-0.00062683,-0.00016837,-0.1843,0.01021
-0.0002102,-4.60E-05,-0.00059974,-0.00016082,-0.18169,0.0098401
-0.00019754,-4.30E-05,-0.00057356,-0.00015349,-0.17912,0.0094783
-0.00018571,-4.02E-05,-0.00054829,-0.00014639,-0.17659,0.0091248
-0.00017469,-3.77E-05,-0.0005239,-0.00013951,-0.1741,0.0087793
-0.00016437,-3.53E-05,-0.0005004,-0.00013286,-0.17164,0.0084417
-0.00015472,-3.30E-05,-0.00047776,-0.00012645,-0.16921,0.008112
-0.00014572,-3.10E-05,-0.00045598,-0.00012028,-0.16682,0.0077898
-0.00013726,-2.90E-05,-0.00043504,-0.00011434,-0.16446,0.0074751
-0.00012936,-2.72E-05,-0.00041495,-0.00010865,-0.16214,0.0071677
-0.00012197,-2.55E-05,-0.00039567,-0.00010321,-0.15985,0.0068674
-0.00011503,-2.40E-05,-0.00037722,-9.80E-05,-0.15759,0.0065742
-0.00010853,-2.25E-05,-0.00035956,-9.31E-05,-0.15537,0.0062879
-0.00010246,-2.12E-05,-0.00034268,-8.84E-05,-0.15317,0.0060083
-9.67E-05,-1.99E-05,-0.00032647,-8.39E-05,-0.15101,0.0057354
-9.14E-05,-1.87E-05,-0.00031088,-7.95E-05,-0.14888,0.0054689
-8.64E-05,-1.76E-05,-0.0002959,-7.53E-05,-0.14678,0.0052088
-8.17E-05,-1.66E-05,-0.00028153,-7.13E-05,-0.1447,0.004955
-7.72E-05,-1.56E-05,-0.00026775,-6.75E-05,-0.14266,0.0047072
-7.31E-05,-1.47E-05,-0.00025456,-6.39E-05,-0.14065,0.0044654
-6.92E-05,-1.38E-05,-0.00024192,-6.04E-05,-0.13866,0.0042295
-6.55E-05,-1.30E-05,-0.00022985,-5.71E-05,-0.13671,0.0039994
-6.20E-05,-1.23E-05,-0.00021829,-5.40E-05,-0.13478,0.0037749
-5.88E-05,-1.16E-05,-0.00020721,-5.10E-05,-0.13288,0.0035559
-5.57E-05,-1.10E-05,-0.00019659,-4.82E-05,-0.131,0.0033423
-5.28E-05,-1.03E-05,-0.00018642,-4.54E-05,-0.12916,0.003134
-5.01E-05,-9.77E-06,-0.00017669,-4.28E-05,-0.12734,0.0029309
-4.75E-05,-9.23E-06,-0.00016739,-4.03E-05,-0.12554,0.0027329
-4.51E-05,-8.73E-06,-0.00015852,-3.80E-05,-0.12377,0.0025399
-4.29E-05,-8.25E-06,-0.00015006,-3.58E-05,-0.12203,0.0023518
-4.07E-05,-7.81E-06,-0.000142,-3.37E-05,-0.12031,0.0021684
-3.87E-05,-7.39E-06,-0.00013432,-3.17E-05,-0.11861,0.0019898
-3.68E-05,-7.00E-06,-0.00012699,-2.99E-05,-0.11694,0.0018157
-3.50E-05,-6.63E-06,-0.00012001,-2.81E-05,-0.11529,0.0016462
-3.33E-05,-6.28E-06,-0.00011335,-2.64E-05,-0.11367,0.001481
-3.17E-05,-5.95E-06,-0.00010701,-2.49E-05,-0.11207,0.0013202
-3.02E-05,-5.64E-06,-0.00010103,-2.34E-05,-0.11049,0.0011635
-2.87E-05,-5.35E-06,-9.54E-05,-2.20E-05,-0.10893,0.0010111
-2.74E-05,-5.08E-06,-9.01E-05,-2.07E-05,-0.1074,0.00086264
-2.61E-05,-4.82E-06,-8.52E-05,-1.94E-05,-0.10589,0.00071819
-2.49E-05,-4.58E-06,-8.05E-05,-1.83E-05,-0.1044,0.00057762
-2.37E-05,-4.35E-06,-7.61E-05,-1.72E-05,-0.10293,0.00044085
-2.26E-05,-4.14E-06,-7.20E-05,-1.62E-05,-0.10148,0.00030782
-2.16E-05,-3.93E-06,-6.82E-05,-1.53E-05,-0.10005,0.00017843
-2.06E-05,-3.74E-06,-6.45E-05,-1.44E-05,-0.098641,5.26E-05
-1.97E-05,-3.56E-06,-6.11E-05,-1.36E-05,-0.097253,-6.97E-05
-1.88E-05,-3.39E-06,-5.79E-05,-1.28E-05,-0.095884,-0.00018859
-1.80E-05,-3.22E-06,-5.48E-05,-1.21E-05,-0.094535,-0.00030413
-1.72E-05,-3.07E-06,-5.20E-05,-1.14E-05,-0.093206,-0.00041639
-1.64E-05,-2.93E-06,-4.93E-05,-1.08E-05,-0.091895,-0.00052544
-1.57E-05,-2.79E-06,-4.67E-05,-1.02E-05,-0.090602,-0.00063134
-1.50E-05,-2.66E-06,-4.43E-05,-9.62E-06,-0.089328,-0.00073417
-1.44E-05,-2.54E-06,-4.21E-05,-9.09E-06,-0.088072,-0.00083399
-1.38E-05,-2.42E-06,-3.99E-05,-8.60E-06,-0.086834,-0.00093087
-1.32E-05,-2.31E-06,-3.79E-05,-8.13E-06,-0.085613,-0.0010249
-1.26E-05,-2.21E-06,-3.60E-05,-7.69E-06,-0.08441,-0.001116
-1.21E-05,-2.11E-06,-3.42E-05,-7.28E-06,-0.083224,-0.0012044
-1.16E-05,-2.01E-06,-3.25E-05,-6.89E-06,-0.082054,-0.0012902
-1.11E-05,-1.92E-06,-3.09E-05,-6.53E-06,-0.080901,-0.0013732
-1.07E-05,-1.84E-06,-2.94E-05,-6.18E-06,-0.079765,-0.0014537
-1.03E-05,-1.76E-06,-2.80E-05,-5.86E-06,-0.078644,-0.0015317
-9.84E-06,-1.68E-06,-2.67E-05,-5.56E-06,-0.077539,-0.0016071
-9.45E-06,-1.61E-06,-2.54E-05,-5.27E-06,-0.07645,-0.0016802
-9.08E-06,-1.54E-06,-2.42E-05,-5.00E-06,-0.075377,-0.0017509
-8.72E-06,-1.48E-06,-2.30E-05,-4.74E-06,-0.074318,-0.0018193
-8.38E-06,-1.42E-06,-2.19E-05,-4.50E-06,-0.073275,-0.0018854
-8.06E-06,-1.36E-06,-2.09E-05,-4.28E-06,-0.072246,-0.0019493
-7.75E-06,-1.30E-06,-1.99E-05,-4.06E-06,-0.071232,-0.0020111
-7.45E-06,-1.25E-06,-1.90E-05,-3.86E-06,-0.070232,-0.0020707
-7.17E-06,-1.20E-06,-1.81E-05,-3.67E-06,-0.069246,-0.0021283
-6.90E-06,-1.15E-06,-1.73E-05,-3.49E-06,-0.068275,-0.0021838
-6.65E-06,-1.10E-06,-1.65E-05,-3.32E-06,-0.067317,-0.0022374
-6.40E-06,-1.06E-06,-1.58E-05,-3.16E-06,-0.066372,-0.0022891
-6.17E-06,-1.02E-06,-1.51E-05,-3.00E-06,-0.065441,-0.0023388
-5.94E-06,-9.76E-07,-1.44E-05,-2.86E-06,-0.064523,-0.0023867
-5.73E-06,-9.38E-07,-1.38E-05,-2.72E-06,-0.063618,-0.0024328
-5.52E-06,-9.01E-07,-1.32E-05,-2.59E-06,-0.062726,-0.0024772
-5.32E-06,-8.67E-07,-1.26E-05,-2.47E-06,-0.061847,-0.0025198
-5.13E-06,-8.34E-07,-1.20E-05,-2.35E-06,-0.06098,-0.0025607
-4.95E-06,-8.02E-07,-1.15E-05,-2.24E-06,-0.060125,-0.0026001
-4.78E-06,-7.72E-07,-1.10E-05,-2.14E-06,-0.059282,-0.0026378
-4.62E-06,-7.43E-07,-1.05E-05,-2.04E-06,-0.058451,-0.0026739
-4.46E-06,-7.15E-07,-1.01E-05,-1.95E-06,-0.057632,-0.0027085
-4.31E-06,-6.89E-07,-9.67E-06,-1.86E-06,-0.056824,-0.0027416
-4.16E-06,-6.64E-07,-9.27E-06,-1.78E-06,-0.056028,-0.0027732
-4.02E-06,-6.40E-07,-8.88E-06,-1.70E-06,-0.055243,-0.0028035
-3.89E-06,-6.17E-07,-8.51E-06,-1.62E-06,-0.054469,-0.0028323
-3.76E-06,-5.95E-07,-8.17E-06,-1.55E-06,-0.053706,-0.0028598
-3.63E-06,-5.74E-07,-7.83E-06,-1.48E-06,-0.052954,-0.0028859
-3.51E-06,-5.54E-07,-7.51E-06,-1.42E-06,-0.052213,-0.0029108
-3.40E-06,-5.34E-07,-7.21E-06,-1.35E-06,-0.051481,-0.0029344
-3.29E-06,-5.16E-07,-6.92E-06,-1.30E-06,-0.050761,-0.0029568
-3.19E-06,-4.98E-07,-6.65E-06,-1.24E-06,-0.05005,-0.0029779
-3.09E-06,-4.81E-07,-6.38E-06,-1.19E-06,-0.04935,-0.0029979
-2.99E-06,-4.65E-07,-6.13E-06,-1.14E-06,-0.048659,-0.0030168
-2.89E-06,-4.49E-07,-5.89E-06,-1.09E-06,-0.047978,-0.0030345
-2.81E-06,-4.34E-07,-5.67E-06,-1.04E-06,-0.047307,-0.0030511
-2.72E-06,-4.20E-07,-5.45E-06,-1.00E-06,-0.046645,-0.0030667
-2.64E-06,-4.06E-07,-5.24E-06,-9.59E-07,-0.045992,-0.0030813
-2.56E-06,-3.93E-07,-5.04E-06,-9.20E-07,-0.045349,-0.0030948
-2.48E-06,-3.80E-07,-4.85E-06,-8.82E-07,-0.044714,-0.0031074
-2.40E-06,-3.68E-07,-4.67E-06,-8.46E-07,-0.044089,-0.003119
-2.33E-06,-3.56E-07,-4.49E-06,-8.12E-07,-0.043473,-0.0031296
-2.26E-06,-3.45E-07,-4.33E-06,-7.80E-07,-0.042865,-0.0031394
-2.20E-06,-3.34E-07,-4.17E-06,-7.49E-07,-0.042265,-0.0031483
-2.13E-06,-3.23E-07,-4.01E-06,-7.19E-07,-0.041675,-0.0031563
-2.07E-06,-3.13E-07,-3.87E-06,-6.91E-07,-0.041092,-0.0031635
-2.01E-06,-3.04E-07,-3.73E-06,-6.64E-07,-0.040518,-0.0031698
-1.96E-06,-2.94E-07,-3.59E-06,-6.38E-07,-0.039952,-0.0031754
-1.90E-06,-2.86E-07,-3.47E-06,-6.14E-07,-0.039393,-0.0031802
-1.85E-06,-2.77E-07,-3.34E-06,-5.90E-07,-0.038843,-0.0031842
-1.80E-06,-2.69E-07,-3.23E-06,-5.68E-07,-0.0383,-0.0031875
-1.75E-06,-2.61E-07,-3.11E-06,-5.47E-07,-0.037765,-0.00319
-1.70E-06,-2.53E-07,-3.00E-06,-5.26E-07,-0.037238,-0.0031919
-1.65E-06,-2.46E-07,-2.90E-06,-5.06E-07,-0.036718,-0.0031931
-1.61E-06,-2.38E-07,-2.80E-06,-4.88E-07,-0.036205,-0.0031937
-1.56E-06,-2.32E-07,-2.71E-06,-4.70E-07,-0.0357,-0.0031936
-1.52E-06,-2.25E-07,-2.61E-06,-4.53E-07,-0.035201,-0.0031929
-1.48E-06,-2.19E-07,-2.53E-06,-4.36E-07,-0.03471,-0.0031915
-1.44E-06,-2.12E-07,-2.44E-06,-4.20E-07,-0.034225,-0.0031896
-1.41E-06,-2.06E-07,-2.36E-06,-4.05E-07,-0.033748,-0.0031872
-1.37E-06,-2.01E-07,-2.28E-06,-3.91E-07,-0.033277,-0.0031841
-1.33E-06,-1.95E-07,-2.21E-06,-3.77E-07,-0.032812,-0.0031806
-1.30E-06,-1.90E-07,-2.14E-06,-3.64E-07,-0.032355,-0.0031765
-1.27E-06,-1.85E-07,-2.07E-06,-3.51E-07,-0.031903,-0.0031719
-1.23E-06,-1.80E-07,-2.00E-06,-3.39E-07,-0.031458,-0.0031668
-1.20E-06,-1.75E-07,-1.94E-06,-3.27E-07,-0.031019,-0.0031612
-1.17E-06,-1.70E-07,-1.87E-06,-3.16E-07,-0.030587,-0.0031552
-1.15E-06,-1.66E-07,-1.82E-06,-3.05E-07,-0.03016,-0.0031487
-1.12E-06,-1.61E-07,-1.76E-06,-2.95E-07,-0.02974,-0.0031418
-1.09E-06,-1.57E-07,-1.70E-06,-2.85E-07,-0.029325,-0.0031344
-1.06E-06,-1.53E-07,-1.65E-06,-2.76E-07,-0.028916,-0.0031267
-1.04E-06,-1.49E-07,-1.60E-06,-2.66E-07,-0.028513,-0.0031186
-1.01E-06,-1.45E-07,-1.55E-06,-2.58E-07,-0.028116,-0.00311
-9.89E-07,-1.42E-07,-1.50E-06,-2.49E-07,-0.027724,-0.0031012
-9.66E-07,-1.38E-07,-1.46E-06,-2.41E-07,-0.027338,-0.0030919
-9.43E-07,-1.35E-07,-1.42E-06,-2.33E-07,-0.026957,-0.0030823
-9.21E-07,-1.31E-07,-1.37E-06,-2.26E-07,-0.026582,-0.0030724
-9.00E-07,-1.28E-07,-1.33E-06,-2.19E-07,-0.026211,-0.0030621
-8.79E-07,-1.25E-07,-1.29E-06,-2.12E-07,-0.025846,-0.0030515
-8.59E-07,-1.22E-07,-1.26E-06,-2.05E-07,-0.025486,-0.0030407
-8.39E-07,-1.19E-07,-1.22E-06,-1.99E-07,-0.025131,-0.0030295
-8.21E-07,-1.16E-07,-1.18E-06,-1.92E-07,-0.024782,-0.0030181
-8.02E-07,-1.13E-07,-1.15E-06,-1.86E-07,-0.024437,-0.0030063
-7.84E-07,-1.11E-07,-1.12E-06,-1.81E-07,-0.024096,-0.0029944
-7.67E-07,-1.08E-07,-1.09E-06,-1.75E-07,-0.023761,-0.0029821
-7.50E-07,-1.06E-07,-1.05E-06,-1.70E-07,-0.02343,-0.0029697
-7.34E-07,-1.03E-07,-1.03E-06,-1.65E-07,-0.023104,-0.002957
-7.18E-07,-1.01E-07,-9.97E-07,-1.60E-07,-0.022783,-0.0029441
-7.02E-07,-9.84E-08,-9.69E-07,-1.55E-07,-0.022466,-0.0029309
-6.87E-07,-9.61E-08,-9.43E-07,-1.51E-07,-0.022153,-0.0029176
-6.73E-07,-9.40E-08,-9.17E-07,-1.46E-07,-0.021845,-0.002904
-6.59E-07,-9.19E-08,-8.92E-07,-1.42E-07,-0.021541,-0.0028903
-6.45E-07,-8.98E-08,-8.68E-07,-1.38E-07,-0.021242,-0.0028763
-6.31E-07,-8.78E-08,-8.45E-07,-1.34E-07,-0.020946,-0.0028623
-6.18E-07,-8.59E-08,-8.22E-07,-1.30E-07,-0.020655,-0.002848
-6.05E-07,-8.40E-08,-8.01E-07,-1.26E-07,-0.020368,-0.0028336
-5.93E-07,-8.22E-08,-7.79E-07,-1.23E-07,-0.020085,-0.002819
-5.81E-07,-8.04E-08,-7.59E-07,-1.19E-07,-0.019806,-0.0028043
-5.69E-07,-7.87E-08,-7.39E-07,-1.16E-07,-0.019531,-0.0027894
-5.58E-07,-7.70E-08,-7.20E-07,-1.13E-07,-0.019259,-0.0027744
-5.46E-07,-7.54E-08,-7.02E-07,-1.10E-07,-0.018992,-0.0027593
-5.36E-07,-7.38E-08,-6.84E-07,-1.07E-07,-0.018728,-0.0027441
-5.25E-07,-7.23E-08,-6.67E-07,-1.04E-07,-0.018468,-0.0027288
-5.15E-07,-7.08E-08,-6.50E-07,-1.01E-07,-0.018211,-0.0027133
-5.04E-07,-6.93E-08,-6.34E-07,-9.82E-08,-0.017958,-0.0026978
-4.95E-07,-6.79E-08,-6.18E-07,-9.56E-08,-0.017709,-0.0026821
-4.85E-07,-6.65E-08,-6.03E-07,-9.30E-08,-0.017463,-0.0026664
-4.76E-07,-6.51E-08,-5.88E-07,-9.06E-08,-0.017221,-0.0026506
-4.67E-07,-6.38E-08,-5.73E-07,-8.82E-08,-0.016981,-0.0026347
-4.58E-07,-6.25E-08,-5.59E-07,-8.59E-08,-0.016746,-0.0026187
-4.49E-07,-6.13E-08,-5.46E-07,-8.37E-08,-0.016513,-0.0026027
-4.41E-07,-6.01E-08,-5.33E-07,-8.15E-08,-0.016284,-0.0025866
-4.32E-07,-5.89E-08,-5.20E-07,-7.95E-08,-0.016058,-0.0025705
-4.24E-07,-5.78E-08,-5.08E-07,-7.74E-08,-0.015835,-0.0025543
-4.16E-07,-5.66E-08,-4.96E-07,-7.55E-08,-0.015616,-0.002538
-4.09E-07,-5.55E-08,-4.84E-07,-7.36E-08,-0.015399,-0.0025217
-4.01E-07,-5.45E-08,-4.73E-07,-7.18E-08,-0.015186,-0.0025054
-3.94E-07,-5.34E-08,-4.62E-07,-7.00E-08,-0.014975,-0.002489
-3.87E-07,-5.24E-08,-4.51E-07,-6.82E-08,-0.014767,-0.0024726
-3.80E-07,-5.14E-08,-4.41E-07,-6.66E-08,-0.014563,-0.0024562
-3.73E-07,-5.04E-08,-4.31E-07,-6.50E-08,-0.014361,-0.0024398
-3.66E-07,-4.95E-08,-4.21E-07,-6.34E-08,-0.014162,-0.0024233
-3.60E-07,-4.86E-08,-4.12E-07,-6.19E-08,-0.013965,-0.0024068
-3.53E-07,-4.77E-08,-4.02E-07,-6.04E-08,-0.013772,-0.0023904
-3.47E-07,-4.68E-08,-3.93E-07,-5.89E-08,-0.013581,-0.0023739
-3.41E-07,-4.60E-08,-3.85E-07,-5.75E-08,-0.013393,-0.0023574
-3.35E-07,-4.51E-08,-3.76E-07,-5.62E-08,-0.013207,-0.0023409
-3.29E-07,-4.43E-08,-3.68E-07,-5.49E-08,-0.013024,-0.0023244
-3.24E-07,-4.35E-08,-3.60E-07,-5.36E-08,-0.012844,-0.0023079
-3.18E-07,-4.27E-08,-3.52E-07,-5.24E-08,-0.012666,-0.0022914
-3.13E-07,-4.20E-08,-3.45E-07,-5.12E-08,-0.01249,-0.0022749
-3.07E-07,-4.12E-08,-3.37E-07,-5.00E-08,-0.012317,-0.0022584
-3.02E-07,-4.05E-08,-3.30E-07,-4.89E-08,-0.012147,-0.002242
-2.97E-07,-3.98E-08,-3.23E-07,-4.78E-08,-0.011979,-0.0022256
-2.92E-07,-3.91E-08,-3.16E-07,-4.67E-08,-0.011813,-0.0022092
-2.87E-07,-3.84E-08,-3.10E-07,-4.56E-08,-0.011649,-0.0021928
-2.82E-07,-3.77E-08,-3.03E-07,-4.46E-08,-0.011488,-0.0021765
-2.78E-07,-3.71E-08,-2.97E-07,-4.36E-08,-0.011329,-0.0021601
-2.73E-07,-3.65E-08,-2.91E-07,-4.27E-08,-0.011172,-0.0021439
-2.68E-07,-3.58E-08,-2.85E-07,-4.18E-08,-0.011018,-0.0021276
-2.64E-07,-3.52E-08,-2.79E-07,-4.09E-08,-0.010865,-0.0021114
-2.60E-07,-3.46E-08,-2.73E-07,-4.00E-08,-0.010715,-0.0020952
-2.56E-07,-3.41E-08,-2.68E-07,-3.91E-08,-0.010567,-0.0020791
-2.51E-07,-3.35E-08,-2.62E-07,-3.83E-08,-0.010421,-0.002063
-2.47E-07,-3.29E-08,-2.57E-07,-3.75E-08,-0.010277,-0.002047
-2.43E-07,-3.24E-08,-2.52E-07,-3.67E-08,-0.010135,-0.002031
-2.39E-07,-3.19E-08,-2.47E-07,-3.59E-08,-0.0099946,-0.002015
-2.36E-07,-3.13E-08,-2.42E-07,-3.52E-08,-0.0098564,-0.0019991
-2.32E-07,-3.08E-08,-2.37E-07,-3.44E-08,-0.0097202,-0.0019833


==> vectorGraphics/csv_data/linear3.csv <==
acil_x1,acil_x2,cohen_x1,cohen_x2,sgsa_x1,sgsa_x2
1,-9.2,1,-9.2,1,-9.2
0.96084,-8.8405,0.96085,-8.8399,0.97462,-9.0702
0.92948,-8.4977,0.92344,-8.4967,0.9498,-8.9425
0.9537,-8.2124,0.88793,-8.1698,0.92553,-8.8168
1.0461,-8.0029,0.85578,-7.8597,0.90183,-8.693
1.1884,-7.8137,0.86349,-7.5925,0.8787,-8.5712
1.3387,-7.598,0.97745,-7.3852,0.85617,-8.4514
1.4695,-7.347,1.0545,-7.1389,0.83431,-8.3336
1.5475,-7.0717,1.0817,-6.8742,0.81327,-8.218
1.5578,-6.7967,1.0703,-6.6131,0.79334,-8.1049
1.5122,-6.5416,1.0401,-6.3648,0.7753,-7.9952
1.4542,-6.3021,1.004,-6.1295,0.76152,-7.8915
1.3986,-6.0728,0.96673,-5.9054,0.76019,-7.8018
1.3452,-5.853,0.92991,-5.6911,0.78597,-7.738
1.2938,-5.642,0.89402,-5.4858,0.82913,-7.6855
1.2443,-5.4393,0.85918,-5.2888,0.87486,-7.6292
1.1967,-5.2444,0.82544,-5.0995,0.91968,-7.5664
1.1508,-5.0569,0.79278,-4.9176,0.96246,-7.4968
1.105,-4.8782,0.76117,-4.7427,1.0022,-7.4205
1.0516,-4.7178,0.73057,-4.5744,1.0377,-7.338
0.9908,-4.5747,0.70095,-4.4126,1.0682,-7.2498
0.92237,-4.4464,0.67225,-4.257,1.0927,-7.1568
0.84661,-4.3296,0.64444,-4.1072,1.1109,-7.0602
0.76507,-4.2202,0.61746,-3.9631,1.1225,-6.961
0.68009,-4.1145,0.59129,-3.8244,1.1277,-6.8606
0.59505,-4.0093,0.5659,-3.6908,1.127,-6.7599
0.51831,-3.8994,0.54133,-3.562,1.1212,-6.6598
0.45272,-3.7845,0.51758,-3.4376,1.1112,-6.5611
0.39852,-3.666,0.49468,-3.3175,1.098,-6.464
0.35634,-3.5449,0.47264,-3.2014,1.0823,-6.3687
0.32783,-3.4224,0.45146,-3.0893,1.065,-6.2753
0.31096,-3.3008,0.43116,-2.981,1.0465,-6.1838
0.29726,-3.1829,0.41172,-2.8764,1.0272,-6.0941
0.28403,-3.0692,0.39312,-2.7753,1.0076,-6.0061
0.27125,-2.9594,0.37535,-2.6778,0.98774,-5.9197
0.25892,-2.8536,0.35837,-2.5836,0.96788,-5.8348
0.24702,-2.7514,0.34213,-2.4926,0.94808,-5.7514
0.23555,-2.6528,0.32662,-2.4048,0.92845,-5.6693
0.22449,-2.5576,0.31177,-2.3201,0.90901,-5.5886
0.21382,-2.4658,0.29757,-2.2382,0.88982,-5.5092
0.20355,-2.3771,0.28399,-2.1593,0.87089,-5.431
0.19367,-2.2916,0.27098,-2.083,0.85225,-5.3541
0.18414,-2.209,0.25853,-2.0094,0.83389,-5.2783
0.17498,-2.1293,0.2466,-1.9384,0.81584,-5.2037
0.16617,-2.0524,0.23517,-1.8698,0.79809,-5.1302
0.15769,-1.9781,0.22423,-1.8036,0.78064,-5.0578
0.14954,-1.9064,0.21374,-1.7398,0.76349,-4.9865
0.14171,-1.8372,0.20369,-1.6781,0.74664,-4.9162
0.13418,-1.7705,0.19406,-1.6185,0.73008,-4.847
0.12695,-1.706,0.18483,-1.5611,0.71381,-4.7788
0.12001,-1.6438,0.17599,-1.5056,0.69783,-4.7116
0.11334,-1.5837,0.16751,-1.4521,0.68213,-4.6454
0.10694,-1.5258,0.15939,-1.4004,0.6667,-4.5802
0.1008,-1.4698,0.15161,-1.3505,0.65154,-4.516
0.094915,-1.4158,0.14416,-1.3023,0.63664,-4.4526
0.089267,-1.3637,0.13701,-1.2558,0.622,-4.3903
0.083853,-1.3134,0.13017,-1.2109,0.6076,-4.3288
0.078666,-1.2649,0.12361,-1.1676,0.59344,-4.2682
0.073695,-1.2181,0.11733,-1.1257,0.57952,-4.2085
0.068931,-1.1729,0.11131,-1.0853,0.56583,-4.1497
0.06437,-1.1292,0.10555,-1.0464,0.55237,-4.0917
0.060005,-1.0871,0.10004,-1.0088,0.53912,-4.0346
0.05583,-1.0465,0.094758,-0.97245,0.52608,-3.9783
0.051837,-1.0074,0.089705,-0.9374,0.51325,-3.9228
0.048019,-0.96957,0.08487,-0.90358,0.50063,-3.8681
0.044369,-0.93311,0.080245,-0.87093,0.4882,-3.8142
0.040881,-0.89794,0.07582,-0.83941,0.47598,-3.761
0.03755,-0.86402,0.071587,-0.80899,0.46396,-3.7086
0.034368,-0.8313,0.067538,-0.77961,0.45213,-3.6569
0.031332,-0.79974,0.063666,-0.75126,0.4405,-3.6059
0.028437,-0.7693,0.059963,-0.72388,0.42907,-3.5557
0.025677,-0.73993,0.056424,-0.69746,0.41784,-3.5061
0.023048,-0.71161,0.05304,-0.67195,0.40681,-3.4572
0.020544,-0.68428,0.049802,-0.64731,0.39599,-3.4089
0.01816,-0.65792,0.046707,-0.62352,0.38536,-3.3614
0.015893,-0.6325,0.043751,-0.60056,0.37495,-3.3144
0.013738,-0.60799,0.040928,-0.5784,0.36474,-3.2681
0.011687,-0.58432,0.038235,-0.55703,0.35474,-3.2224
0.0097362,-0.56149,0.035666,-0.5364,0.34496,-3.1774
0.0078838,-0.53947,0.033206,-0.51646,0.33538,-3.1329
0.006127,-0.51823,0.030853,-0.49718,0.32602,-3.089
0.0044629,-0.49777,0.028601,-0.47855,0.31686,-3.0457
0.002889,-0.47806,0.026451,-0.46055,0.30792,-3.0031
0.0014024,-0.45907,0.024399,-0.44317,0.29918,-2.9609
-4.18E-06,-0.44076,0.022442,-0.4264,0.29065,-2.9194
-0.0013379,-0.42309,0.020579,-0.41022,0.28232,-2.8784
-0.0026004,-0.40604,0.018807,-0.39463,0.27419,-2.838
-0.0037932,-0.3896,0.017125,-0.3796,0.26626,-2.7981
-0.004918,-0.37375,0.015528,-0.36513,0.25852,-2.7588
-0.0059763,-0.35849,0.014016,-0.35121,0.25097,-2.72
-0.0069697,-0.3438,0.012582,-0.33779,0.24361,-2.6817
-0.0078999,-0.32966,0.011212,-0.32481,0.23642,-2.644
-0.0087685,-0.31607,0.0099034,-0.31226,0.22942,-2.6068
-0.0095774,-0.303,0.0086557,-0.30013,0.22258,-2.5701
-0.010336,-0.29041,0.0074677,-0.28841,0.21592,-2.5339
-0.011047,-0.27827,0.0063383,-0.2771,0.20942,-2.4983
-0.011712,-0.26656,0.0052663,-0.26618,0.20307,-2.4631
-0.012331,-0.25529,0.0042506,-0.25566,0.19689,-2.4284
-0.012907,-0.24444,0.0032902,-0.24553,0.19085,-2.3942
-0.013439,-0.234,0.0023839,-0.23577,0.18496,-2.3604
-0.01393,-0.22396,0.0015307,-0.22638,0.17922,-2.3272
-0.014379,-0.21433,0.00072936,-0.21737,0.17361,-2.2944
-0.014788,-0.20508,-2.12E-05,-0.2087,0.16814,-2.2621
-0.015158,-0.1962,-0.00072277,-0.20039,0.1628,-2.2302
-0.0155,-0.18764,-0.001386,-0.19237,0.1576,-2.1988
-0.015815,-0.17938,-0.0020143,-0.18462,0.15251,-2.1678
-0.016103,-0.17141,-0.0026083,-0.17713,0.14755,-2.1372
-0.016364,-0.16373,-0.0031686,-0.16991,0.14271,-2.1071
-0.016599,-0.15635,-0.0036959,-0.16295,0.13798,-2.0774
-0.016809,-0.14924,-0.0041908,-0.15624,0.13337,-2.0481
-0.016992,-0.14242,-0.004654,-0.14978,0.12887,-2.0193
-0.01715,-0.13588,-0.0050861,-0.14356,0.12447,-1.9908
-0.017283,-0.12961,-0.0054877,-0.13759,0.12018,-1.9628
-0.01739,-0.12361,-0.0058595,-0.13185,0.11599,-1.9351
-0.017473,-0.11789,-0.0062021,-0.12635,0.1119,-1.9079
-0.017531,-0.11242,-0.0065161,-0.12107,0.1079,-1.881
-0.017565,-0.10721,-0.0068053,-0.116,0.10401,-1.8545
-0.017586,-0.10219,-0.0070748,-0.11111,0.1002,-1.8284
-0.017594,-0.097353,-0.0073248,-0.10639,0.096485,-1.8026
-0.01759,-0.092693,-0.0075558,-0.10184,0.092858,-1.7773
-0.017574,-0.088209,-0.0077681,-0.09746,0.089317,-1.7522
-0.017546,-0.083901,-0.0079621,-0.093247,0.085861,-1.7276
-0.017505,-0.079768,-0.0081382,-0.089196,0.082487,-1.7032
-0.017452,-0.075808,-0.0082966,-0.085306,0.079194,-1.6793
-0.017386,-0.07202,-0.0084378,-0.081574,0.075979,-1.6556
-0.017308,-0.068403,-0.0085622,-0.077996,0.072842,-1.6323
-0.017217,-0.064956,-0.0086701,-0.07457,0.069779,-1.6094
-0.017113,-0.061678,-0.0087619,-0.071292,0.066791,-1.5867
-0.016997,-0.058567,-0.0088415,-0.068139,0.063874,-1.5644
-0.016868,-0.055623,-0.0089111,-0.065098,0.061027,-1.5424
-0.016728,-0.052831,-0.0089708,-0.062167,0.05825,-1.5207
-0.016582,-0.050151,-0.0090206,-0.059345,0.05554,-1.4993
-0.016432,-0.04758,-0.0090606,-0.05663,0.052896,-1.4782
-0.016278,-0.045116,-0.0090911,-0.054023,0.050316,-1.4574
-0.016118,-0.042758,-0.009112,-0.05152,0.047799,-1.437
-0.015954,-0.040506,-0.0091235,-0.049121,0.045345,-1.4168
-0.015785,-0.038358,-0.0091257,-0.046825,0.04295,-1.3968
-0.015611,-0.036313,-0.0091186,-0.044631,0.040615,-1.3772
-0.015433,-0.034369,-0.0091025,-0.042536,0.038338,-1.3579
-0.015249,-0.032526,-0.0090774,-0.04054,0.036118,-1.3388
-0.015061,-0.030782,-0.0090434,-0.038642,0.033953,-1.32
-0.014868,-0.029135,-0.0090029,-0.036826,0.031842,-1.3014
-0.014673,-0.027562,-0.008958,-0.035079,0.029784,-1.2831
-0.014478,-0.026058,-0.0089086,-0.0334,0.027779,-1.2651
-0.014281,-0.024621,-0.0088549,-0.031789,0.025825,-1.2474
-0.014084,-0.02325,-0.0087968,-0.030243,0.02392,-1.2299
-0.013886,-0.021945,-0.0087345,-0.028763,0.022064,-1.2126
-0.013686,-0.020705,-0.008668,-0.027347,0.020256,-1.1956
-0.013486,-0.01953,-0.0085973,-0.025995,0.018495,-1.1788
-0.013284,-0.018418,-0.0085225,-0.024706,0.016779,-1.1622
-0.013081,-0.01737,-0.0084437,-0.023479,0.015109,-1.1459
-0.012877,-0.016383,-0.0083608,-0.022312,0.013482,-1.1299
-0.012672,-0.015452,-0.008274,-0.021206,0.011898,-1.114
-0.012469,-0.014557,-0.0081854,-0.020145,0.010356,-1.0984
-0.012269,-0.013698,-0.0080961,-0.019122,0.0088558,-1.083
-0.01207,-0.012874,-0.0080058,-0.018136,0.0073956,-1.0678
-0.011873,-0.012087,-0.0079147,-0.017189,0.0059748,-1.0528
-0.011677,-0.011336,-0.0078225,-0.01628,0.0045925,-1.0381
-0.011482,-0.010623,-0.0077292,-0.015409,0.0032481,-1.0235
-0.011289,-0.0099483,-0.0076348,-0.014576,0.0019407,-1.0092
-0.011096,-0.0093118,-0.0075391,-0.013782,0.00066944,-0.99502
-0.010904,-0.0087144,-0.0074421,-0.013026,-0.00056637,-0.98108
-0.010713,-0.0081567,-0.0073436,-0.012308,-0.0017675,-0.96734
-0.010521,-0.0076391,-0.0072436,-0.011629,-0.0029347,-0.95379
-0.01033,-0.0071622,-0.0071421,-0.010989,-0.0040687,-0.94043
-0.010139,-0.0067267,-0.0070389,-0.010387,-0.0051703,-0.92725
-0.0099477,-0.0063272,-0.0069339,-0.0098244,-0.00624,-0.91427
-0.0097595,-0.0059463,-0.0068272,-0.0093002,-0.0072786,-0.90147
-0.0095741,-0.0055829,-0.0067204,-0.0088022,-0.0082868,-0.88885
-0.0093912,-0.0052373,-0.0066145,-0.008323,-0.0092652,-0.8764
-0.0092109,-0.0049095,-0.0065094,-0.0078628,-0.010214,-0.86414
-0.0090329,-0.0045999,-0.0064051,-0.0074217,-0.011135,-0.85204
-0.0088573,-0.0043085,-0.0063015,-0.0069998,-0.012028,-0.84012
-0.0086838,-0.0040356,-0.0061986,-0.0065973,-0.012894,-0.82837
-0.0085123,-0.0037813,-0.0060962,-0.0062142,-0.013732,-0.81678
-0.0083428,-0.0035458,-0.0059943,-0.0058507,-0.014545,-0.80535
-0.008175,-0.0033294,-0.0058928,-0.0055069,-0.015332,-0.79409
-0.008009,-0.0031321,-0.0057917,-0.0051829,-0.016095,-0.78298
-0.0078453,-0.0029486,-0.0056908,-0.0048788,-0.016833,-0.77203
-0.0076844,-0.002773,-0.0055901,-0.0045949,-0.017547,-0.76124
-0.0075264,-0.0026057,-0.0054896,-0.0043311,-0.018237,-0.7506
-0.0073711,-0.0024467,-0.0053891,-0.0040876,-0.018905,-0.7401
-0.0072185,-0.0022964,-0.0052892,-0.0038596,-0.01955,-0.72976
-0.0070684,-0.0021549,-0.0051909,-0.0036402,-0.020174,-0.71956
-0.0069207,-0.0020225,-0.005094,-0.0034295,-0.020776,-0.70951
-0.0067753,-0.0018995,-0.0049985,-0.0032276,-0.021358,-0.69959
-0.0066322,-0.0017859,-0.0049044,-0.0030346,-0.021919,-0.68982
-0.0064912,-0.0016821,-0.0048115,-0.0028509,-0.02246,-0.68018
-0.0063522,-0.0015882,-0.0047198,-0.0026765,-0.022981,-0.67068
-0.0062152,-0.0015043,-0.0046293,-0.0025116,-0.023484,-0.66132
-0.0060807,-0.0014258,-0.0045399,-0.0023563,-0.023968,-0.65208
-0.0059487,-0.0013511,-0.0044514,-0.0022109,-0.024434,-0.64298
-0.0058192,-0.0012802,-0.0043639,-0.0020755,-0.024882,-0.634
-0.0056921,-0.0012133,-0.0042773,-0.0019503,-0.025312,-0.62515
-0.0055674,-0.0011505,-0.0041915,-0.0018354,-0.025726,-0.61643
-0.005445,-0.0010917,-0.0041065,-0.001731,-0.026123,-0.60782
-0.0053249,-0.0010371,-0.0040223,-0.0016357,-0.026504,-0.59934
-0.0052069,-0.00098683,-0.0039396,-0.0015449,-0.026869,-0.59098
-0.005091,-0.00094088,-0.0038583,-0.0014583,-0.027219,-0.58273
-0.0049772,-0.00089917,-0.0037784,-0.0013758,-0.027554,-0.57461
-0.0048656,-0.00085964,-0.0036999,-0.0012975,-0.027874,-0.56659
-0.0047562,-0.00082179,-0.0036227,-0.0012234,-0.028179,-0.55869
-0.004649,-0.00078571,-0.0035468,-0.0011536,-0.028471,-0.5509
-0.0045439,-0.00075146,-0.0034721,-0.0010882,-0.028749,-0.54322
-0.0044409,-0.00071912,-0.0033986,-0.0010271,-0.029013,-0.53565
-0.00434,-0.00068877,-0.0033263,-0.00097043,-0.029265,-0.52818
-0.0042409,-0.00066048,-0.0032551,-0.0009182,-0.029503,-0.52082
-0.0041438,-0.00063432,-0.003185,-0.00087047,-0.02973,-0.51356
-0.0040486,-0.00061037,-0.0031162,-0.0008259,-0.029944,-0.5064
-0.0039552,-0.00058853,-0.0030486,-0.00078319,-0.030146,-0.49935
-0.0038636,-0.00056757,-0.0029823,-0.00074237,-0.030337,-0.49239
-0.003774,-0.00054732,-0.0029173,-0.00070349,-0.030517,-0.48553
-0.0036861,-0.00052781,-0.0028535,-0.00066662,-0.030685,-0.47877
-0.0036001,-0.0005091,-0.002791,-0.00063178,-0.030843,-0.4721
-0.0035158,-0.00049125,-0.0027295,-0.00059903,-0.030991,-0.46553
-0.0034332,-0.00047432,-0.0026692,-0.00056842,-0.031128,-0.45904
-0.0033523,-0.00045835,-0.00261,-0.00053999,-0.031255,-0.45265
-0.0032731,-0.00044339,-0.0025519,-0.00051379,-0.031373,-0.44635
-0.0031954,-0.00042951,-0.0024948,-0.00048987,-0.031481,-0.44014
-0.0031192,-0.00041662,-0.0024388,-0.00046819,-0.031581,-0.43401
-0.0030447,-0.00040409,-0.0023838,-0.00044768,-0.031671,-0.42797
-0.0029717,-0.00039187,-0.0023299,-0.00042802,-0.031752,-0.42202
-0.0029002,-0.00037997,-0.0022771,-0.00040925,-0.031825,-0.41615
-0.0028301,-0.00036844,-0.0022254,-0.00039138,-0.03189,-0.41036
-0.0027616,-0.00035729,-0.0021747,-0.00037443,-0.031947,-0.40465
-0.0026944,-0.00034657,-0.002125,-0.00035843,-0.031996,-0.39902
-0.0026286,-0.00033631,-0.0020763,-0.0003434,-0.032037,-0.39347
-0.0025642,-0.00032652,-0.0020285,-0.00032936,-0.032071,-0.388
-0.0025012,-0.00031726,-0.0019817,-0.00031633,-0.032098,-0.38261
-0.0024394,-0.00030844,-0.0019358,-0.00030434,-0.032118,-0.37729
-0.0023789,-0.00029971,-0.0018909,-0.0002931,-0.03213,-0.37204
-0.0023197,-0.00029108,-0.0018468,-0.00028224,-0.032137,-0.36687
-0.0022617,-0.00028256,-0.0018037,-0.00027178,-0.032136,-0.36177
-0.0022049,-0.00027419,-0.0017615,-0.00026173,-0.03213,-0.35675
-0.0021493,-0.00026599,-0.0017201,-0.00025211,-0.032117,-0.35179
-0.0020948,-0.000258,-0.0016796,-0.00024294,-0.032099,-0.3469
-0.0020415,-0.00025025,-0.00164,-0.00023424,-0.032075,-0.34208
-0.0019893,-0.00024276,-0.0016011,-0.00022602,-0.032045,-0.33733
-0.0019382,-0.00023557,-0.0015631,-0.0002183,-0.032009,-0.33265
-0.0018882,-0.00022871,-0.0015259,-0.0002111,-0.031969,-0.32803
-0.0018393,-0.0002222,-0.0014894,-0.00020439,-0.031923,-0.32347
-0.0017914,-0.00021608,-0.0014537,-0.00019787,-0.031872,-0.31898
-0.0017446,-0.00021032,-0.0014187,-0.00019151,-0.031817,-0.31455
-0.0016988,-0.00020469,-0.0013845,-0.00018533,-0.031757,-0.31019
-0.0016546,-0.00019921,-0.001351,-0.00017934,-0.031692,-0.30588
-0.0016116,-0.00019385,-0.0013182,-0.00017355,-0.031623,-0.30164
-0.0015702,-0.00018866,-0.0012861,-0.00016799,-0.03155,-0.29745
-0.0015301,-0.00018361,-0.0012547,-0.00016266,-0.031472,-0.29333
-0.0014917,-0.00017875,-0.0012239,-0.00015758,-0.031391,-0.28926
-0.0014544,-0.00017404,-0.0011938,-0.00015276,-0.031306,-0.28524
-0.0014186,-0.00016949,-0.0011644,-0.00014822,-0.031217,-0.28129
-0.001384,-0.0001651,-0.0011356,-0.00014396,-0.031124,-0.27739
-0.0013505,-0.00016084,-0.0011074,-0.00013982,-0.031028,-0.27354
-0.0013184,-0.00015675,-0.0010798,-0.00013575,-0.030928,-0.26975
-0.0012872,-0.00015278,-0.0010528,-0.00013177,-0.030825,-0.26601
-0.001257,-0.00014895,-0.0010263,-0.00012789,-0.03072,-0.26232
-0.001228,-0.00014526,-0.0010005,-0.00012411,-0.030611,-0.25868
-0.0011999,-0.00014169,-0.00097521,-0.00012043,-0.030499,-0.2551
-0.0011727,-0.00013823,-0.00095048,-0.00011687,-0.030384,-0.25156
-0.0011464,-0.00013491,-0.00092628,-0.00011344,-0.030266,-0.24808
-0.001121,-0.00013168,-0.00090263,-0.00011014,-0.030146,-0.24464
-0.0010964,-0.00012856,-0.00087949,-0.00010697,-0.030023,-0.24125
-0.0010726,-0.00012556,-0.00085687,-0.00010394,-0.029898,-0.23791
-0.0010496,-0.00012265,-0.00083473,-0.00010099,-0.029771,-0.23462
-0.0010273,-0.00011984,-0.00081307,-9.81E-05,-0.029641,-0.23137
-0.0010057,-0.00011713,-0.00079188,-9.52E-05,-0.029509,-0.22816
-0.00098476,-0.00011449,-0.00077116,-9.24E-05,-0.029375,-0.225
-0.00096447,-0.00011194,-0.00075088,-8.96E-05,-0.029239,-0.22189
-0.00094487,-0.00010949,-0.00073106,-8.69E-05,-0.029101,-0.21882
-0.00092582,-0.0001071,-0.00071168,-8.43E-05,-0.028961,-0.21579
-0.00090732,-0.00010479,-0.00069273,-8.17E-05,-0.028819,-0.2128
-0.00088944,-0.00010256,-0.00067421,-7.93E-05,-0.028676,-0.20986
-0.00087209,-0.0001004,-0.00065611,-7.69E-05,-0.028531,-0.20695
-0.00085522,-9.83E-05,-0.00063843,-7.46E-05,-0.028385,-0.20409
-0.00083888,-9.63E-05,-0.00062116,-7.24E-05,-0.028237,-0.20127
-0.00082303,-9.43E-05,-0.00060428,-7.03E-05,-0.028088,-0.19848
-0.00080761,-9.24E-05,-0.0005878,-6.83E-05,-0.027937,-0.19574
-0.00079263,-9.05E-05,-0.00057169,-6.63E-05,-0.027785,-0.19303
-0.00077812,-8.88E-05,-0.00055595,-6.44E-05,-0.027632,-0.19036
-0.00076402,-8.70E-05,-0.00054058,-6.25E-05,-0.027478,-0.18773
-0.00075027,-8.53E-05,-0.00052561,-6.07E-05,-0.027323,-0.18514
-0.00073694,-8.37E-05,-0.00051116,-5.89E-05,-0.027167,-0.18258
-0.00072401,-8.21E-05,-0.00049732,-5.72E-05,-0.027009,-0.18005
-0.00071141,-8.06E-05,-0.00048385,-5.56E-05,-0.026851,-0.17756
-0.00069914,-7.91E-05,-0.00047095,-5.40E-05,-0.026692,-0.17511
-0.00068721,-7.76E-05,-0.00045845,-5.24E-05,-0.026532,-0.17269
-0.00067563,-7.62E-05,-0.00044644,-5.09E-05,-0.026372,-0.17031
-0.00066436,-7.48E-05,-0.0004348,-4.95E-05,-0.026211,-0.16795
-0.00065336,-7.35E-05,-0.00042359,-4.81E-05,-0.026049,-0.16563
-0.00064266,-7.22E-05,-0.00041277,-4.68E-05,-0.025887,-0.16335
-0.00063227,-7.09E-05,-0.0004023,-4.55E-05,-0.025724,-0.16109
-0.00062214,-6.97E-05,-0.00039223,-4.43E-05,-0.02556,-0.15887
-0.00061226,-6.85E-05,-0.00038244,-4.31E-05,-0.025396,-0.15667
-0.00060263,-6.73E-05,-0.00037304,-4.20E-05,-0.025232,-0.15451
-0.00059325,-6.62E-05,-0.00036391,-4.09E-05,-0.025068,-0.15238
-0.00058412,-6.51E-05,-0.00035512,-3.98E-05,-0.024903,-0.15027
-0.00057522,-6.40E-05,-0.0003466,-3.88E-05,-0.024737,-0.1482
-0.00056654,-6.30E-05,-0.00033836,-3.78E-05,-0.024572,-0.14615
-0.00055806,-6.20E-05,-0.0003304,-3.68E-05,-0.024406,-0.14414
-0.0005498,-6.10E-05,-0.00032267,-3.59E-05,-0.024241,-0.14215
-0.00054175,-6.00E-05,-0.00031523,-3.50E-05,-0.024075,-0.14019
-0.00053389,-5.91E-05,-0.00030799,-3.41E-05,-0.023909,-0.13825
-0.00052622,-5.82E-05,-0.000301,-3.33E-05,-0.023743,-0.13635
-0.00051872,-5.73E-05,-0.00029423,-3.25E-05,-0.023577,-0.13447
-0.00051141,-5.64E-05,-0.00028766,-3.17E-05,-0.023411,-0.13261
-0.00050427,-5.56E-05,-0.00028132,-3.09E-05,-0.023245,-0.13079
-0.00049731,-5.47E-05,-0.00027514,-3.02E-05,-0.023079,-0.12898
-0.0004905,-5.39E-05,-0.00026918,-2.95E-05,-0.022913,-0.1272
-0.00048385,-5.32E-05,-0.0002634,-2.88E-05,-0.022748,-0.12545
-0.00047734,-5.24E-05,-0.00025778,-2.81E-05,-0.022582,-0.12372
-0.00047098,-5.16E-05,-0.00025235,-2.75E-05,-0.022417,-0.12202
-0.00046477,-5.09E-05,-0.00024706,-2.69E-05,-0.022252,-0.12034
-0.00045871,-5.02E-05,-0.00024194,-2.62E-05,-0.022087,-0.11868
-0.00045277,-4.95E-05,-0.00023698,-2.57E-05,-0.021923,-0.11704
-0.00044697,-4.88E-05,-0.00023215,-2.51E-05,-0.021758,-0.11543
-0.00044129,-4.82E-05,-0.00022747,-2.45E-05,-0.021595,-0.11384
-0.00043573,-4.75E-05,-0.00022293,-2.40E-05,-0.021431,-0.11227
-0.00043029,-4.69E-05,-0.00021851,-2.35E-05,-0.021268,-0.11073
-0.00042497,-4.63E-05,-0.00021423,-2.30E-05,-0.021105,-0.1092
-0.00041976,-4.57E-05,-0.00021006,-2.25E-05,-0.020943,-0.1077
-0.00041466,-4.51E-05,-0.00020601,-2.20E-05,-0.020781,-0.10622
-0.00040967,-4.45E-05,-0.00020209,-2.16E-05,-0.020619,-0.10476
-0.00040479,-4.39E-05,-0.00019826,-2.11E-05,-0.020458,-0.10331
-0.0004,-4.34E-05,-0.00019454,-2.07E-05,-0.020298,-0.10189
-0.00039531,-4.28E-05,-0.00019093,-2.03E-05,-0.020138,-0.10049
-0.00039071,-4.23E-05,-0.00018741,-1.99E-05,-0.019978,-0.099107
-0.0003862,-4.18E-05,-0.000184,-1.95E-05,-0.019819,-0.097744
-0.00038178,-4.13E-05,-0.00018067,-1.91E-05,-0.019661,-0.096399
-0.00037746,-4.08E-05,-0.00017743,-1.87E-05,-0.019503,-0.095074
-0.00037321,-4.03E-05,-0.00017429,-1.84E-05,-0.019346,-0.093766
-0.00036905,-3.98E-05,-0.00017122,-1.80E-05,-0.019189,-0.092477
-0.00036497,-3.93E-05,-0.00016823,-1.77E-05,-0.019033,-0.091205
-0.00036097,-3.89E-05,-0.00016533,-1.74E-05,-0.018878,-0.089952
-0.00035704,-3.84E-05,-0.0001625,-1.70E-05,-0.018723,-0.088715
-0.00035319,-3.80E-05,-0.00015974,-1.67E-05,-0.018569,-0.087496
-0.00034941,-3.76E-05,-0.00015706,-1.64E-05,-0.018416,-0.086293
-0.0003457,-3.71E-05,-0.00015445,-1.61E-05,-0.018263,-0.085107
-0.00034206,-3.67E-05,-0.00015189,-1.58E-05,-0.018111,-0.083938
-0.00033848,-3.63E-05,-0.00014941,-1.56E-05,-0.017959,-0.082785
-0.00033497,-3.59E-05,-0.00014699,-1.53E-05,-0.017809,-0.081648
-0.00033152,-3.55E-05,-0.00014462,-1.50E-05,-0.017659,-0.080526
-0.00032813,-3.52E-05,-0.00014232,-1.48E-05,-0.01751,-0.07942
-0.0003248,-3.48E-05,-0.00014008,-1.45E-05,-0.017361,-0.078329
-0.00032153,-3.44E-05,-0.00013788,-1.43E-05,-0.017213,-0.077254
-0.00031831,-3.41E-05,-0.00013574,-1.40E-05,-0.017066,-0.076193
-0.00031515,-3.37E-05,-0.00013366,-1.38E-05,-0.01692,-0.075147
-0.00031205,-3.34E-05,-0.00013162,-1.36E-05,-0.016775,-0.074115
-0.000309,-3.30E-05,-0.00012963,-1.33E-05,-0.01663,-0.073098
-0.00030599,-3.27E-05,-0.00012769,-1.31E-05,-0.016486,-0.072095
-0.00030304,-3.24E-05,-0.0001258,-1.29E-05,-0.016343,-0.071106
-0.00030014,-3.20E-05,-0.00012395,-1.27E-05,-0.016201,-0.07013
-0.00029728,-3.17E-05,-0.00012214,-1.25E-05,-0.016059,-0.069168
-0.00029447,-3.14E-05,-0.00012038,-1.23E-05,-0.015919,-0.068219
-0.0002917,-3.11E-05,-0.00011866,-1.21E-05,-0.015779,-0.067283
-0.00028898,-3.08E-05,-0.00011697,-1.19E-05,-0.01564,-0.06636
-0.0002863,-3.05E-05,-0.00011532,-1.18E-05,-0.015501,-0.06545
-0.00028366,-3.02E-05,-0.00011372,-1.16E-05,-0.015364,-0.064553
-0.00028107,-2.99E-05,-0.00011214,-1.14E-05,-0.015227,-0.063667
-0.00027851,-2.96E-05,-0.0001106,-1.12E-05,-0.015091,-0.062795
-0.000276,-2.94E-05,-0.0001091,-1.11E-05,-0.014957,-0.061934
-0.00027352,-2.91E-05,-0.00010763,-1.09E-05,-0.014822,-0.061085
-0.00027107,-2.88E-05,-0.00010619,-1.07E-05,-0.014689,-0.060247
-0.00026867,-2.86E-05,-0.00010478,-1.06E-05,-0.014557,-0.059422
-0.0002663,-2.83E-05,-0.00010341,-1.04E-05,-0.014425,-0.058608
-0.00026396,-2.80E-05,-0.00010206,-1.03E-05,-0.014294,-0.057805
-0.00026166,-2.78E-05,-0.00010074,-1.02E-05,-0.014165,-0.057013
-0.00025939,-2.75E-05,-9.95E-05,-1.00E-05,-0.014036,-0.056232
-0.00025715,-2.73E-05,-9.82E-05,-9.88E-06,-0.013907,-0.055461
-0.00025494,-2.71E-05,-9.70E-05,-9.74E-06,-0.01378,-0.054702
-0.00025277,-2.68E-05,-9.57E-05,-9.61E-06,-0.013654,-0.053953
-0.00025062,-2.66E-05,-9.46E-05,-9.48E-06,-0.013528,-0.053214
-0.00024851,-2.64E-05,-9.34E-05,-9.36E-06,-0.013403,-0.052485
-0.00024642,-2.61E-05,-9.23E-05,-9.24E-06,-0.013279,-0.051767
-0.00024436,-2.59E-05,-9.11E-05,-9.12E-06,-0.013156,-0.051058
-0.00024233,-2.57E-05,-9.00E-05,-9.00E-06,-0.013034,-0.050359
-0.00024032,-2.55E-05,-8.90E-05,-8.88E-06,-0.012913,-0.04967
-0.00023834,-2.53E-05,-8.79E-05,-8.77E-06,-0.012792,-0.04899
-0.00023639,-2.51E-05,-8.69E-05,-8.66E-06,-0.012673,-0.04832
-0.00023446,-2.48E-05,-8.59E-05,-8.55E-06,-0.012554,-0.047659
-0.00023256,-2.46E-05,-8.49E-05,-8.45E-06,-0.012436,-0.047007
-0.00023068,-2.44E-05,-8.39E-05,-8.34E-06,-0.012319,-0.046364
-0.00022882,-2.42E-05,-8.30E-05,-8.24E-06,-0.012203,-0.04573
-0.00022699,-2.40E-05,-8.21E-05,-8.14E-06,-0.012087,-0.045104
-0.00022517,-2.38E-05,-8.11E-05,-8.05E-06,-0.011973,-0.044488
-0.00022339,-2.37E-05,-8.02E-05,-7.95E-06,-0.011859,-0.043879
-0.00022162,-2.35E-05,-7.94E-05,-7.86E-06,-0.011747,-0.04328
-0.00021987,-2.33E-05,-7.85E-05,-7.77E-06,-0.011635,-0.042688
-0.00021815,-2.31E-05,-7.76E-05,-7.68E-06,-0.011524,-0.042104
-0.00021644,-2.29E-05,-7.68E-05,-7.59E-06,-0.011413,-0.041529
-0.00021476,-2.27E-05,-7.60E-05,-7.50E-06,-0.011304,-0.040961
-0.00021309,-2.26E-05,-7.52E-05,-7.42E-06,-0.011195,-0.040402
-0.00021144,-2.24E-05,-7.44E-05,-7.33E-06,-0.011088,-0.03985
-0.00020981,-2.22E-05,-7.36E-05,-7.25E-06,-0.010981,-0.039305
-0.0002082,-2.20E-05,-7.29E-05,-7.17E-06,-0.010875,-0.038768
-0.00020661,-2.19E-05,-7.21E-05,-7.10E-06,-0.010769,-0.038239
-0.00020504,-2.17E-05,-7.14E-05,-7.02E-06,-0.010665,-0.037716
-0.00020348,-2.15E-05,-7.07E-05,-6.94E-06,-0.010561,-0.037201
-0.00020194,-2.14E-05,-7.00E-05,-6.87E-06,-0.010459,-0.036693
-0.00020041,-2.12E-05,-6.93E-05,-6.80E-06,-0.010357,-0.036192
-0.00019891,-2.11E-05,-6.86E-05,-6.73E-06,-0.010256,-0.035698
-0.00019741,-2.09E-05,-6.79E-05,-6.66E-06,-0.010155,-0.035211
-0.00019594,-2.08E-05,-6.72E-05,-6.59E-06,-0.010056,-0.03473
-0.00019448,-2.06E-05,-6.66E-05,-6.52E-06,-0.0099572,-0.034256
-0.00019303,-2.05E-05,-6.60E-05,-6.45E-06,-0.0098593,-0.033789
-0.0001916,-2.03E-05,-6.53E-05,-6.39E-06,-0.0097622,-0.033328
-0.00019018,-2.02E-05,-6.47E-05,-6.32E-06,-0.0096659,-0.032873
-0.00018878,-2.00E-05,-6.41E-05,-6.26E-06,-0.0095705,-0.032425
-0.00018739,-1.99E-05,-6.35E-05,-6.20E-06,-0.0094758,-0.031982
-0.00018602,-1.97E-05,-6.29E-05,-6.14E-06,-0.0093819,-0.031546
-0.00018466,-1.96E-05,-6.23E-05,-6.08E-06,-0.0092887,-0.031116
-0.00018331,-1.94E-05,-6.18E-05,-6.02E-06,-0.0091964,-0.030692
-0.00018197,-1.93E-05,-6.12E-05,-5.96E-06,-0.0091048,-0.030273
-0.00018065,-1.92E-05,-6.06E-05,-5.91E-06,-0.009014,-0.02986
-0.00017934,-1.90E-05,-6.01E-05,-5.85E-06,-0.008924,-0.029453
-0.00017804,-1.89E-05,-5.96E-05,-5.80E-06,-0.0088347,-0.029052
-0.00017676,-1.88E-05,-5.90E-05,-5.74E-06,-0.0087462,-0.028656
-0.00017549,-1.86E-05,-5.85E-05,-5.69E-06,-0.0086585,-0.028265
-0.00017423,-1.85E-05,-5.80E-05,-5.64E-06,-0.0085715,-0.02788
-0.00017298,-1.84E-05,-5.75E-05,-5.59E-06,-0.0084853,-0.0275
-0.00017174,-1.82E-05,-5.70E-05,-5.53E-06,-0.0083998,-0.027126
-0.00017051,-1.81E-05,-5.65E-05,-5.48E-06,-0.008315,-0.026756
-0.00016929,-1.80E-05,-5.60E-05,-5.44E-06,-0.008231,-0.026392
-0.00016809,-1.79E-05,-5.56E-05,-5.39E-06,-0.0081477,-0.026032
-0.00016689,-1.77E-05,-5.51E-05,-5.34E-06,-0.0080651,-0.025677
-0.00016571,-1.76E-05,-5.46E-05,-5.29E-06,-0.0079833,-0.025328
-0.00016453,-1.75E-05,-5.42E-05,-5.25E-06,-0.0079022,-0.024983
-0.00016337,-1.74E-05,-5.37E-05,-5.20E-06,-0.0078218,-0.024643
-0.00016222,-1.73E-05,-5.33E-05,-5.16E-06,-0.0077421,-0.024307
-0.00016107,-1.71E-05,-5.28E-05,-5.11E-06,-0.0076631,-0.023976
-0.00015994,-1.70E-05,-5.24E-05,-5.07E-06,-0.0075849,-0.02365
-0.00015881,-1.69E-05,-5.20E-05,-5.03E-06,-0.0075073,-0.023328
-0.00015769,-1.68E-05,-5.16E-05,-4.99E-06,-0.0074304,-0.023011
-0.00015659,-1.67E-05,-5.11E-05,-4.94E-06,-0.0073542,-0.022698
-0.00015549,-1.66E-05,-5.07E-05,-4.90E-06,-0.0072787,-0.022389
-0.0001544,-1.64E-05,-5.03E-05,-4.86E-06,-0.0072039,-0.022084
-0.00015332,-1.63E-05,-4.99E-05,-4.82E-06,-0.0071298,-0.021784
-0.00015225,-1.62E-05,-4.96E-05,-4.79E-06,-0.0070563,-0.021488
-0.00015119,-1.61E-05,-4.92E-05,-4.75E-06,-0.0069835,-0.021195
-0.00015014,-1.60E-05,-4.88E-05,-4.71E-06,-0.0069114,-0.020907
-0.00014909,-1.59E-05,-4.84E-05,-4.67E-06,-0.0068399,-0.020623
-0.00014805,-1.58E-05,-4.80E-05,-4.63E-06,-0.0067691,-0.020342
-0.00014702,-1.57E-05,-4.77E-05,-4.60E-06,-0.0066989,-0.020066
-0.000146,-1.56E-05,-4.73E-05,-4.56E-06,-0.0066294,-0.019793
-0.00014499,-1.55E-05,-4.69E-05,-4.53E-06,-0.0065605,-0.019524
-0.00014398,-1.54E-05,-4.66E-05,-4.49E-06,-0.0064922,-0.019259
-0.00014298,-1.53E-05,-4.62E-05,-4.46E-06,-0.0064246,-0.018997
-0.00014199,-1.52E-05,-4.59E-05,-4.42E-06,-0.0063576,-0.018739
-0.00014101,-1.51E-05,-4.56E-05,-4.39E-06,-0.0062913,-0.018484
-0.00014004,-1.50E-05,-4.52E-05,-4.36E-06,-0.0062255,-0.018233
-0.00013907,-1.49E-05,-4.49E-05,-4.32E-06,-0.0061604,-0.017986
-0.00013811,-1.48E-05,-4.46E-05,-4.29E-06,-0.0060959,-0.017741
-0.00013715,-1.47E-05,-4.42E-05,-4.26E-06,-0.006032,-0.0175
-0.00013621,-1.46E-05,-4.39E-05,-4.23E-06,-0.0059687,-0.017263
-0.00013527,-1.45E-05,-4.36E-05,-4.20E-06,-0.005906,-0.017028
-0.00013434,-1.44E-05,-4.33E-05,-4.17E-06,-0.0058439,-0.016797
-0.00013341,-1.43E-05,-4.30E-05,-4.14E-06,-0.0057823,-0.016569
-0.00013249,-1.42E-05,-4.27E-05,-4.11E-06,-0.0057214,-0.016344
-0.00013158,-1.41E-05,-4.24E-05,-4.08E-06,-0.005661,-0.016122
-0.00013067,-1.40E-05,-4.21E-05,-4.05E-06,-0.0056013,-0.015903
-0.00012978,-1.39E-05,-4.18E-05,-4.02E-06,-0.005542,-0.015688
-0.00012888,-1.38E-05,-4.15E-05,-3.99E-06,-0.0054834,-0.015475
-0.000128,-1.37E-05,-4.12E-05,-3.96E-06,-0.0054253,-0.015265
-0.00012712,-1.37E-05,-4.09E-05,-3.93E-06,-0.0053678,-0.015058
-0.00012624,-1.36E-05,-4.06E-05,-3.91E-06,-0.0053108,-0.014853
-0.00012537,-1.35E-05,-4.03E-05,-3.88E-06,-0.0052544,-0.014652
-0.00012451,-1.34E-05,-4.00E-05,-3.85E-06,-0.0051985,-0.014453
-0.00012366,-1.33E-05,-3.98E-05,-3.83E-06,-0.0051432,-0.014257
-0.00012281,-1.32E-05,-3.95E-05,-3.80E-06,-0.0050884,-0.014064
-0.00012196,-1.31E-05,-3.92E-05,-3.77E-06,-0.0050341,-0.013873
-0.00012113,-1.30E-05,-3.90E-05,-3.75E-06,-0.0049804,-0.013685
-0.00012029,-1.30E-05,-3.87E-05,-3.72E-06,-0.0049272,-0.0135
-0.00011947,-1.29E-05,-3.84E-05,-3.70E-06,-0.0048745,-0.013317
-0.00011865,-1.28E-05,-3.82E-05,-3.67E-06,-0.0048223,-0.013136
-0.00011783,-1.27E-05,-3.79E-05,-3.65E-06,-0.0047707,-0.012958
-0.00011702,-1.26E-05,-3.77E-05,-3.62E-06,-0.0047195,-0.012782
-0.00011622,-1.25E-05,-3.74E-05,-3.60E-06,-0.0046689,-0.012609
-0.00011542,-1.25E-05,-3.72E-05,-3.58E-06,-0.0046187,-0.012438
-0.00011463,-1.24E-05,-3.69E-05,-3.55E-06,-0.0045691,-0.01227
-0.00011384,-1.23E-05,-3.67E-05,-3.53E-06,-0.0045199,-0.012104
-0.00011306,-1.22E-05,-3.64E-05,-3.50E-06,-0.0044712,-0.01194
-0.00011228,-1.21E-05,-3.62E-05,-3.48E-06,-0.004423,-0.011778
-0.00011151,-1.21E-05,-3.60E-05,-3.46E-06,-0.0043753,-0.011619
-0.00011074,-1.20E-05,-3.57E-05,-3.44E-06,-0.004328,-0.011461
-0.00010998,-1.19E-05,-3.55E-05,-3.41E-06,-0.0042813,-0.011306
-0.00010923,-1.18E-05,-3.53E-05,-3.39E-06,-0.004235,-0.011153
-0.00010847,-1.17E-05,-3.50E-05,-3.37E-06,-0.0041891,-0.011002
-0.00010773,-1.17E-05,-3.48E-05,-3.35E-06,-0.0041437,-0.010853
-0.00010699,-1.16E-05,-3.46E-05,-3.33E-06,-0.0040988,-0.010706
-0.00010625,-1.15E-05,-3.44E-05,-3.31E-06,-0.0040543,-0.010561
-0.00010552,-1.14E-05,-3.41E-05,-3.29E-06,-0.0040103,-0.010418
-0.00010479,-1.14E-05,-3.39E-05,-3.27E-06,-0.0039667,-0.010277
-0.00010407,-1.13E-05,-3.37E-05,-3.24E-06,-0.0039236,-0.010138
-0.00010335,-1.12E-05,-3.35E-05,-3.22E-06,-0.0038809,-0.010001
-0.00010264,-1.11E-05,-3.33E-05,-3.20E-06,-0.0038386,-0.009866
-0.00010193,-1.11E-05,-3.31E-05,-3.18E-06,-0.0037967,-0.0097326
-0.00010123,-1.10E-05,-3.29E-05,-3.16E-06,-0.0037553,-0.0096009
-0.00010053,-1.09E-05,-3.26E-05,-3.14E-06,-0.0037143,-0.0094711
-9.98E-05,-1.08E-05,-3.24E-05,-3.13E-06,-0.0036737,-0.009343
-9.91E-05,-1.08E-05,-3.22E-05,-3.11E-06,-0.0036335,-0.0092167
-9.85E-05,-1.07E-05,-3.20E-05,-3.09E-06,-0.0035938,-0.0090921


==> vectorGraphics/csv_data/linear_gain_var.csv <==
time,B1,u1,lam1,B5,u5,lam5,B10,u10,lam10
0,1.5382,28.844,4.08E-11,1.5382,28.852,0.041611,1.5382,28.994,0.87476
0.01,1.2568,27.508,5.17E-08,1.2567,27.528,0.17158,1.2554,27.703,1.7193
0.02,1.0826,26.239,8.38E-05,1.0824,26.285,0.71315,1.0806,26.444,3.3275
0.03,0.97832,25.037,0.16977,0.97791,25.068,2.7006,0.97625,25.097,6.1805
0.04,0.9231,23.595,6.5403,0.92267,23.54,7.7377,0.92147,23.42,10
0.05,0.90539,21.632,10,0.905,21.631,10,0.90424,21.608,10
0.06,0.91928,19.6,10,0.91895,19.598,10,0.91863,19.569,10
0.07,0.96284,17.144,10,0.96259,17.141,10,0.96274,17.105,10
0.08,1.0343,14.057,10,1.0341,14.054,10,1.0347,14.008,10
0.09,1.1251,10.351,10,1.125,10.348,10,1.1258,10.297,10
0.1,1.2148,6.6433,10,1.2147,6.6419,10,1.2154,6.6005,10
0.11,1.2816,3.8851,10,1.2815,3.8921,10,1.2818,3.8814,10
0.12,1.3195,2.5361,10,1.3194,2.5571,10,1.3193,2.5858,10
0.13,1.3366,2.2055,10,1.3365,2.2384,10,1.3362,2.2937,10
0.14,1.3427,2.2495,10,1.3426,2.2904,10,1.3422,2.3597,10
0.15,1.3436,2.3829,10,1.3436,2.4308,10,1.3432,2.511,10
0.16,1.3422,2.5423,10,1.3422,2.5975,10,1.3419,2.6886,10
0.17,1.3398,2.7178,10,1.3399,2.7808,10,1.3397,2.8837,10
0.18,1.3369,2.9092,10,1.3371,2.9806,10,1.337,3.0961,10
0.19,1.3338,3.1178,10,1.3341,3.1983,10,1.3341,3.3276,10
0.2,1.3304,3.3453,10,1.3309,3.4356,10,1.331,3.58,10
0.21,1.3269,3.5934,10,1.3275,3.6945,10,1.3278,3.8553,10
0.22,1.3232,3.8641,10,1.324,3.9771,10,1.3244,4.1559,10
0.23,1.3193,4.1593,10,1.3203,4.2853,10,1.3209,4.484,10
0.24,1.3152,4.4809,10,1.3164,4.6214,10,1.3173,4.8421,10
0.25,1.3108,4.8311,10,1.3122,4.9876,10,1.3133,5.2327,10
0.26,1.3061,5.2116,10,1.3077,5.386,10,1.3091,5.6583,10
0.27,1.3011,5.6242,10,1.3029,5.8188,10,1.3045,6.1211,10
0.28,1.2956,6.0706,10,1.2977,6.2876,10,1.2995,6.6234,10
0.29,1.2898,6.5519,10,1.292,6.7941,10,1.2939,7.1669,10
0.3,1.2833,7.0688,10,1.2857,7.339,10,1.2876,7.7521,10
0.31,1.2762,7.6213,10,1.2787,7.9223,10,1.2805,8.3784,10
0.32,1.2683,8.2084,10,1.2707,8.5421,10,1.2722,9.0425,10
0.33,1.2594,8.8268,10,1.2616,9.1944,10,1.2625,9.7386,10
0.34,1.2492,9.4713,10,1.2511,9.8724,10,1.2512,10.458,10
0.35,1.2376,10.133,10,1.2389,10.567,10,1.238,11.19,10
0.36,1.2242,10.802,10,1.2247,11.263,10,1.2226,11.915,10
0.37,1.2089,11.461,10,1.2084,11.945,10,1.2047,12.612,10
0.38,1.1913,12.092,10,1.1898,12.587,10,1.1843,13.253,10
0.39,1.1743,12.601,9.5192,1.1688,13.163,10,1.1616,13.807,10
0.4,1.1637,13.012,8.6761,1.1487,13.565,9.5,1.1372,14.243,10
0.41,1.1578,13.316,7.7111,1.1331,13.844,8.8179,1.1118,14.535,10
0.42,1.1551,13.493,6.7135,1.1202,13.994,8.1238,1.0867,14.674,10
0.43,1.1547,13.548,5.7427,1.1085,14.024,7.4715,1.0633,14.665,10
0.44,1.1559,13.501,4.8271,1.0975,13.951,6.8775,1.0426,14.531,10
0.45,1.1581,13.366,3.9697,1.0871,13.794,6.3325,1.0256,14.305,10
0.46,1.1607,13.155,3.1626,1.0773,13.571,5.8124,1.0131,13.983,9.5935
0.47,1.1631,12.874,2.4009,1.068,13.297,5.2857,1.0049,13.664,9.0531
0.48,1.1645,12.528,1.6971,1.0589,12.982,4.7211,0.99918,13.362,8.3231
0.49,1.1636,12.124,1.0897,1.0496,12.631,4.1008,0.99407,13.069,7.3866
0.5,1.1589,11.676,0.62696,1.0393,12.246,3.4374,0.98759,12.758,6.3309
0.51,1.1485,11.208,0.32552,1.0272,11.827,2.7799,0.9782,12.408,5.3275
0.52,1.1319,10.747,0.15563,1.0126,11.384,2.1936,0.96511,12.024,4.5221
0.53,1.1093,10.307,0.06991,0.99548,10.932,1.7242,0.94835,11.625,3.9608
0.54,1.0821,9.8919,0.030095,0.97589,10.489,1.3813,0.92847,11.23,3.6121
0.55,1.0521,9.5003,0.012747,0.95437,10.065,1.1477,0.90629,10.846,3.4208
0.56,1.0206,9.1292,0.0055078,0.93156,9.6635,0.99779,0.8827,10.474,3.3374
0.57,0.98888,8.7759,0.0025344,0.9081,9.2856,0.90808,0.85847,10.113,3.326
0.58,0.95788,8.4387,0.0012949,0.88454,8.9294,0.86101,0.83427,9.7619,3.363
0.59,0.92814,8.1163,0.00075839,0.86135,8.5927,0.84437,0.81061,9.4184,3.433
0.6,0.89999,7.8079,0.00051748,0.83884,8.2735,0.84998,0.78787,9.0823,3.5264
0.61,0.87361,7.5126,0.0004113,0.81726,7.97,0.87232,0.76629,8.7534,3.6368
0.62,0.84903,7.2297,0.00037579,0.79675,7.6806,0.90767,0.74603,8.4319,3.7597
0.63,0.82625,6.9587,0.00038645,0.7774,7.404,0.95341,0.72716,8.1179,3.8921
0.64,0.80518,6.699,0.00043672,0.75924,7.1392,1.0077,0.70969,7.8116,4.0313
0.65,0.78574,6.45,0.00052992,0.74227,6.8853,1.069,0.6936,7.5133,4.1751
0.66,0.76783,6.2113,0.00067656,0.72646,6.6414,1.1362,0.67885,7.2229,4.3217
0.67,0.75132,5.9824,0.00089369,0.71178,6.407,1.2084,0.66536,6.9405,4.4692
0.68,0.73611,5.7629,0.0012054,0.69817,6.1814,1.2846,0.65305,6.6661,4.6163
0.69,0.7221,5.5523,0.0016434,0.68557,5.964,1.364,0.64185,6.3997,4.7614
0.7,0.70919,5.3503,0.0022478,0.67393,5.7544,1.4459,0.63167,6.1413,4.9034
0.71,0.69728,5.1566,0.0030678,0.66317,5.5522,1.5295,0.62242,5.8907,5.0413
0.72,0.68629,4.9706,0.0041617,0.65324,5.3569,1.6143,0.61404,5.648,5.1745
0.73,0.67615,4.7923,0.0055962,0.64408,5.1683,1.6994,0.60645,5.413,5.3021
0.74,0.66677,4.6211,0.0074457,0.63563,4.986,1.7843,0.59958,5.1857,5.4239
0.75,0.65811,4.4568,0.0097906,0.62785,4.8098,1.8686,0.59336,4.9659,5.5395
0.76,0.65009,4.2992,0.012715,0.62067,4.6393,1.9516,0.58774,4.7536,5.6487
0.77,0.64266,4.1479,0.016302,0.61406,4.4745,2.033,0.58266,4.5487,5.7515
0.78,0.63578,4.0027,0.020634,0.60796,4.315,2.1125,0.57807,4.3511,5.8479
0.79,0.6294,3.8634,0.025786,0.60235,4.1608,2.1897,0.57393,4.1605,5.938
0.8,0.62347,3.7296,0.031823,0.59718,4.0116,2.2643,0.57019,3.9769,6.022
0.81,0.61797,3.6012,0.038798,0.59241,3.8673,2.3363,0.56682,3.8,6.1001
0.82,0.61285,3.4779,0.046747,0.58803,3.7278,2.4054,0.56379,3.6298,6.1726
0.83,0.6081,3.3595,0.05569,0.58398,3.5928,2.4715,0.56105,3.4661,6.2397
0.84,0.60367,3.2458,0.065628,0.58026,3.4624,2.5346,0.55859,3.3086,6.3016
0.85,0.59954,3.1366,0.076542,0.57683,3.3363,2.5947,0.55637,3.1572,6.3587
0.86,0.5957,3.0317,0.088398,0.57368,3.2145,2.6518,0.55437,3.0117,6.4113
0.87,0.59212,2.9309,0.10114,0.57077,3.0968,2.7058,0.55258,2.8719,6.4597
0.88,0.58877,2.834,0.11471,0.56809,2.9832,2.757,0.55097,2.7376,6.504
0.89,0.58565,2.7408,0.12901,0.56562,2.8734,2.8052,0.54952,2.6085,6.5447
0.9,0.58273,2.6512,0.14397,0.56335,2.7674,2.8507,0.54823,2.4845,6.582
0.91,0.58,2.5651,0.15949,0.56126,2.6651,2.8935,0.54707,2.3653,6.616
0.92,0.57746,2.4822,0.17546,0.55933,2.5663,2.9337,0.54603,2.2508,6.6471
0.93,0.57507,2.4024,0.1918,0.55756,2.4709,2.9715,0.5451,2.1407,6.6755
0.94,0.57284,2.3257,0.2084,0.55593,2.3789,3.0069,0.54426,2.0349,6.7014
0.95,0.57075,2.2517,0.22516,0.55443,2.29,3.04,0.54352,1.9333,6.7249
0.96,0.56879,2.1804,0.24201,0.55305,2.2041,3.071,0.54286,1.8356,6.7463
0.97,0.56695,2.1116,0.25885,0.55178,2.1212,3.1,0.54227,1.7417,6.7657
0.98,0.56523,2.0453,0.27561,0.55061,2.0412,3.1271,0.54175,1.6516,6.7833
0.99,0.56361,1.9813,0.29222,0.54953,1.964,3.1523,0.54128,1.565,6.7992
1,0.5621,1.9196,0.30862,0.54854,1.8894,3.1759,0.54087,1.482,6.8136
1.01,0.56068,1.86,0.32474,0.54763,1.8174,3.1978,0.5405,1.4025,6.8265
1.02,0.55934,1.8025,0.34054,0.5468,1.7479,3.2183,0.54018,1.3264,6.8382
1.03,0.55809,1.747,0.35598,0.54603,1.6809,3.2373,0.53989,1.2535,6.8487
1.04,0.55691,1.6934,0.37103,0.54533,1.6161,3.2549,0.53964,1.184,6.8581
1.05,0.55581,1.6416,0.38566,0.54468,1.5536,3.2713,0.53941,1.1176,6.8666
1.06,0.55477,1.5916,0.39985,0.54409,1.4933,3.2866,0.53922,1.0543,6.8741
1.07,0.55379,1.5433,0.41357,0.54354,1.4351,3.3007,0.53904,0.994,6.8809
1.08,0.55287,1.4966,0.42683,0.54304,1.3789,3.3138,0.53889,0.93661,6.8869
1.09,0.55201,1.4516,0.4396,0.54259,1.3246,3.326,0.53876,0.88202,6.8922
1.1,0.5512,1.408,0.4519,0.54217,1.2723,3.3372,0.53864,0.83015,6.897
1.11,0.55043,1.3659,0.46372,0.54178,1.2217,3.3476,0.53854,0.78088,6.9012
1.12,0.54971,1.3252,0.47506,0.54143,1.173,3.3573,0.53845,0.73413,6.905
1.13,0.54903,1.2859,0.48593,0.54111,1.1259,3.3662,0.53837,0.68979,6.9083
1.14,0.54839,1.2479,0.49634,0.54081,1.0805,3.3744,0.53831,0.64777,6.9112
1.15,0.54779,1.2111,0.50629,0.54055,1.0366,3.382,0.53825,0.60797,6.9138
1.16,0.54723,1.1756,0.5158,0.5403,0.99436,3.3891,0.5382,0.57029,6.9161
1.17,0.54669,1.1412,0.52488,0.54007,0.95359,3.3955,0.53815,0.53465,6.9181
1.18,0.54619,1.1079,0.53355,0.53987,0.91427,3.4015,0.53811,0.50095,6.9198
1.19,0.54572,1.0757,0.54181,0.53968,0.87636,3.407,0.53808,0.46909,6.9214
1.2,0.54527,1.0446,0.54967,0.53951,0.83982,3.4121,0.53805,0.439,6.9227
1.21,0.54485,1.0144,0.55717,0.53936,0.80459,3.4167,0.53802,0.41059,6.9239
1.22,0.54445,0.9852,0.5643,0.53922,0.77065,3.421,0.538,0.38378,6.925
1.23,0.54408,0.95692,0.57108,0.53909,0.73794,3.425,0.53798,0.35848,6.9259
1.24,0.54373,0.92953,0.57752,0.53897,0.70643,3.4286,0.53797,0.33462,6.9267
1.25,0.54339,0.903,0.58365,0.53886,0.67609,3.4319,0.53795,0.31213,6.9273
1.26,0.54308,0.87729,0.58947,0.53877,0.64687,3.435,0.53794,0.29093,6.9279
1.27,0.54278,0.85237,0.595,0.53868,0.61874,3.4377,0.53793,0.27097,6.9284
1.28,0.5425,0.82822,0.60025,0.5386,0.59166,3.4403,0.53792,0.25217,6.9289
1.29,0.54224,0.8048,0.60523,0.53853,0.56561,3.4426,0.53792,0.23447,6.9293
1.3,0.54199,0.7821,0.60996,0.53846,0.54053,3.4448,0.53791,0.21783,6.9296
1.31,0.54176,0.76008,0.61444,0.5384,0.51642,3.4467,0.53791,0.20217,6.9299
1.32,0.54154,0.73872,0.61869,0.53835,0.49323,3.4485,0.5379,0.18539,6.9301
1.33,0.54133,0.71801,0.62272,0.5383,0.47093,3.4502,0.5379,0.16781,6.9304
1.34,0.54113,0.6979,0.62654,0.53826,0.4495,3.4517,0.53789,0.15203,6.9306
1.35,0.54095,0.6784,0.63017,0.53822,0.4289,3.453,0.53789,0.13786,6.9307
1.36,0.54077,0.65946,0.6336,0.53818,0.40911,3.4542,0.53789,0.12513,6.9308
1.37,0.5406,0.64108,0.63685,0.53815,0.3901,3.4554,0.53789,0.11367,6.9309
1.38,0.54045,0.62324,0.63993,0.53812,0.37184,3.4564,0.53789,0.10334,6.931
1.39,0.5403,0.60592,0.64285,0.53809,0.35432,3.4573,0.53789,0.094043,6.9311
1.4,0.54016,0.5891,0.64561,0.53807,0.3375,3.4582,0.53788,0.085661,6.9312
1.41,0.54003,0.57276,0.64823,0.53805,0.32136,3.4589,0.53788,0.078092,6.9312
1.42,0.53991,0.55689,0.6507,0.53803,0.30588,3.4596,0.53788,0.071248,6.9313
1.43,0.53979,0.54147,0.65305,0.53801,0.29104,3.4603,0.53788,0.06506,6.9313
1.44,0.53968,0.52649,0.65527,0.538,0.2768,3.4608,0.53788,0.059466,6.9313
1.45,0.53957,0.51194,0.65737,0.53798,0.26316,3.4613,0.53788,0.054398,6.9313
1.46,0.53948,0.4978,0.65935,0.53797,0.25009,3.4618,0.53788,0.0498,6.9314
1.47,0.53938,0.48405,0.66124,0.53796,0.23756,3.4622,0.53788,0.045633,6.9314
1.48,0.53929,0.47069,0.66301,0.53795,0.22557,3.4626,0.53788,0.041853,6.9314
1.49,0.53921,0.4577,0.6647,0.53794,0.21409,3.4629,0.53788,0.038413,6.9314
1.5,0.53913,0.44508,0.66629,0.53794,0.2031,3.4633,0.53788,0.035288,6.9314
1.51,0.53906,0.4328,0.6678,0.53793,0.19259,3.4635,0.53788,0.032446,6.9314
1.52,0.53899,0.42086,0.66922,0.53792,0.18253,3.4638,0.53788,0.029854,6.9314
1.53,0.53893,0.40925,0.67057,0.53792,0.17291,3.464,0.53788,0.027495,6.9314
1.54,0.53886,0.39796,0.67184,0.53791,0.16372,3.4642,0.53788,0.025342,6.9314
1.55,0.53881,0.38698,0.67305,0.53791,0.15494,3.4644,0.53788,0.023377,6.9314
1.56,0.53875,0.3763,0.67419,0.5379,0.14655,3.4645,0.53788,0.021583,6.9314
1.57,0.5387,0.36591,0.67526,0.5379,0.13853,3.4647,0.53788,0.019941,6.9315
1.58,0.53865,0.3558,0.67628,0.5379,0.13088,3.4648,0.53788,0.018441,6.9315
1.59,0.5386,0.34596,0.67724,0.5379,0.12358,3.4649,0.53788,0.017065,6.9315
1.6,0.53856,0.33639,0.67815,0.53789,0.11662,3.465,0.53788,0.015807,6.9315
1.61,0.53852,0.32708,0.67901,0.53789,0.10998,3.4651,0.53788,0.014651,6.9315
1.62,0.53848,0.31802,0.67982,0.53789,0.10365,3.4652,0.53788,0.013592,6.9315
1.63,0.53844,0.3092,0.68059,0.53789,0.097621,3.4652,0.53788,0.012618,6.9315
1.64,0.53841,0.30061,0.68131,0.53789,0.091878,3.4653,0.53788,0.011724,6.9315
1.65,0.53838,0.29225,0.682,0.53789,0.08641,3.4654,0.53788,0.010901,6.9315
1.66,0.53835,0.28412,0.68265,0.53789,0.081209,3.4654,0.53788,0.010143,6.9315
1.67,0.53832,0.2762,0.68326,0.53788,0.076261,3.4655,0.53788,0.0094466,6.9315
1.68,0.53829,0.26849,0.68383,0.53788,0.071559,3.4655,0.53788,0.0088029,6.9315
1.69,0.53827,0.26099,0.68438,0.53788,0.067092,3.4655,0.53788,0.0082102,6.9315
1.7,0.53824,0.25368,0.68489,0.53788,0.062851,3.4656,0.53788,0.0076628,6.9315
1.71,0.53822,0.24657,0.68538,0.53788,0.058826,3.4656,0.53788,0.0071565,6.9315
1.72,0.5382,0.23964,0.68583,0.53788,0.055009,3.4656,0.53788,0.0066894,6.9315
1.73,0.53818,0.2329,0.68627,0.53788,0.051392,3.4656,0.53788,0.0062568,6.9315
1.74,0.53816,0.22633,0.68667,0.53788,0.047967,3.4656,0.53788,0.005856,6.9315
1.75,0.53814,0.21993,0.68706,0.53788,0.044725,3.4657,0.53788,0.0054853,6.9315
1.76,0.53813,0.21371,0.68742,0.53788,0.04166,3.4657,0.53788,0.0051415,6.9315
1.77,0.53811,0.20764,0.68777,0.53788,0.038426,3.4657,0.53788,0.0048222,6.9315
1.78,0.5381,0.20173,0.68809,0.53788,0.035023,3.4657,0.53788,0.0045259,6.9315
1.79,0.53808,0.19598,0.68839,0.53788,0.03193,3.4657,0.53788,0.0042509,6.9315
1.8,0.53807,0.19038,0.68868,0.53788,0.029127,3.4657,0.53788,0.0039953,6.9315
1.81,0.53806,0.18492,0.68895,0.53788,0.026586,3.4657,0.53788,0.0037572,6.9315
1.82,0.53804,0.17961,0.68921,0.53788,0.02428,3.4657,0.53788,0.0035356,6.9315
1.83,0.53803,0.17443,0.68945,0.53788,0.022186,3.4657,0.53788,0.0033292,6.9315
1.84,0.53802,0.16939,0.68967,0.53788,0.020284,3.4657,0.53788,0.003137,6.9315
1.85,0.53801,0.16448,0.68989,0.53788,0.018555,3.4657,0.53788,0.0029578,6.9315
1.86,0.53801,0.1597,0.69009,0.53788,0.016982,3.4657,0.53788,0.0027905,6.9315
1.87,0.538,0.15505,0.69028,0.53788,0.015552,3.4657,0.53788,0.0026342,6.9315
1.88,0.53799,0.15051,0.69046,0.53788,0.014249,3.4657,0.53788,0.0024881,6.9315
1.89,0.53798,0.14609,0.69063,0.53788,0.013062,3.4657,0.53788,0.0023514,6.9315
1.9,0.53797,0.14179,0.69078,0.53788,0.011981,3.4657,0.53788,0.0022236,6.9315
1.91,0.53797,0.1376,0.69093,0.53788,0.010995,3.4657,0.53788,0.002104,6.9315
1.92,0.53796,0.13352,0.69107,0.53788,0.010095,3.4657,0.53788,0.0019919,6.9315
1.93,0.53796,0.12955,0.6912,0.53788,0.009274,3.4657,0.53788,0.0018869,6.9315
1.94,0.53795,0.12568,0.69133,0.53788,0.0085241,3.4657,0.53788,0.0017884,6.9315
1.95,0.53795,0.12191,0.69144,0.53788,0.0078389,3.4657,0.53788,0.001696,6.9315
1.96,0.53794,0.11824,0.69155,0.53788,0.0072125,3.4657,0.53788,0.0016092,6.9315
1.97,0.53794,0.11466,0.69166,0.53788,0.0066396,3.4657,0.53788,0.0015276,6.9315
1.98,0.53793,0.11118,0.69175,0.53788,0.0061153,3.4657,0.53788,0.001451,6.9315
1.99,0.53793,0.1078,0.69184,0.53788,0.0056354,3.4657,0.53788,0.0013789,6.9315
2,0.53793,0.1045,0.69193,0.53788,0.0051959,3.4657,0.53788,0.0013111,6.9315
2.01,0.53792,0.10129,0.69201,0.53788,0.0047931,3.4657,0.53788,0.0012472,6.9315
2.02,0.53792,0.09816,0.69209,0.53788,0.0044237,3.4657,0.53788,0.001187,6.9315
2.03,0.53792,0.095116,0.69216,0.53788,0.0040848,3.4657,0.53788,0.0011303,6.9315
2.04,0.53791,0.092154,0.69222,0.53788,0.0037737,3.4657,0.53788,0.0010767,6.9315
2.05,0.53791,0.08927,0.69228,0.53788,0.0034878,3.4657,0.53788,0.0010262,6.9315
2.06,0.53791,0.086463,0.69234,0.53788,0.0032252,3.4657,0.53788,0.00097848,6.9315
2.07,0.53791,0.083731,0.6924,0.53788,0.0029839,3.4657,0.53788,0.00093345,6.9315
2.08,0.5379,0.081073,0.69245,0.53788,0.0027621,3.4657,0.53788,0.00089091,6.9315
2.09,0.5379,0.078486,0.6925,0.53788,0.002558,3.4657,0.53788,0.00085066,6.9315
2.1,0.5379,0.075969,0.69254,0.53788,0.0023701,3.4657,0.53788,0.00081252,6.9315
2.11,0.5379,0.073521,0.69258,0.53788,0.0021969,3.4657,0.53788,0.00077644,6.9315
2.12,0.5379,0.071138,0.69262,0.53788,0.0020373,3.4657,0.53788,0.00074232,6.9315
2.13,0.5379,0.068821,0.69266,0.53788,0.0018903,3.4657,0.53788,0.00070998,6.9315
2.14,0.5379,0.066567,0.69269,0.53788,0.0017548,3.4657,0.53788,0.00067927,6.9315
2.15,0.53789,0.064375,0.69273,0.53788,0.0016296,3.4657,0.53788,0.00065016,6.9315
2.16,0.53789,0.062243,0.69276,0.53788,0.001514,3.4657,0.53788,0.00062258,6.9315
2.17,0.53789,0.06017,0.69278,0.53788,0.0014073,3.4657,0.53788,0.00059636,6.9315
2.18,0.53789,0.058155,0.69281,0.53788,0.0013088,3.4657,0.53788,0.00057144,6.9315
2.19,0.53789,0.056196,0.69283,0.53788,0.0012177,3.4657,0.53788,0.00054782,6.9315
2.2,0.53789,0.054292,0.69286,0.53788,0.0011333,3.4657,0.53788,0.00052531,6.9315
2.21,0.53789,0.052441,0.69288,0.53788,0.0010553,3.4657,0.53788,0.00050391,6.9315
2.22,0.53789,0.050643,0.6929,0.53788,0.00098318,3.4657,0.53788,0.00048359,6.9315
2.23,0.53789,0.048895,0.69292,0.53788,0.00091629,3.4657,0.53788,0.00046418,6.9315
2.24,0.53789,0.047198,0.69293,0.53788,0.00085429,3.4657,0.53788,0.00044576,6.9315
2.25,0.53789,0.045549,0.69295,0.53788,0.00079692,3.4657,0.53788,0.00042816,6.9315
2.26,0.53788,0.043947,0.69296,0.53788,0.00074367,3.4657,0.53788,0.00041141,6.9315
2.27,0.53788,0.042392,0.69298,0.53788,0.00069422,3.4657,0.53788,0.00039543,6.9315
2.28,0.53788,0.040882,0.69299,0.53788,0.00064841,3.4657,0.53788,0.00038019,6.9315
2.29,0.53788,0.039417,0.693,0.53788,0.00060584,3.4657,0.53788,0.00036565,6.9315
2.3,0.53788,0.037994,0.69301,0.53788,0.00056625,3.4657,0.53788,0.00035176,6.9315
2.31,0.53788,0.036613,0.69303,0.53788,0.00052954,3.4657,0.53788,0.00033849,6.9315
2.32,0.53788,0.035274,0.69303,0.53788,0.00049535,3.4657,0.53788,0.00032583,6.9315
2.33,0.53788,0.033974,0.69304,0.53788,0.00046355,3.4657,0.53788,0.0003137,6.9315
2.34,0.53788,0.032714,0.69305,0.53788,0.00043402,3.4657,0.53788,0.00030214,6.9315
2.35,0.53788,0.031492,0.69306,0.53788,0.00040645,3.4657,0.53788,0.00029104,6.9315
2.36,0.53788,0.030307,0.69307,0.53788,0.00038084,3.4657,0.53788,0.00028045,6.9315
2.37,0.53788,0.029158,0.69307,0.53788,0.00035695,3.4657,0.53788,0.00027029,6.9315
2.38,0.53788,0.028045,0.69308,0.53788,0.00033469,3.4657,0.53788,0.00026057,6.9315
2.39,0.53788,0.026966,0.69309,0.53788,0.00031395,3.4657,0.53788,0.00025127,6.9315
2.4,0.53788,0.025921,0.69309,0.53788,0.00029457,3.4657,0.53788,0.00024234,6.9315
2.41,0.53788,0.024909,0.6931,0.53788,0.00027654,3.4657,0.53788,0.00023378,6.9315
2.42,0.53788,0.023929,0.6931,0.53788,0.00025965,3.4657,0.53788,0.00022559,6.9315
2.43,0.53788,0.02298,0.6931,0.53788,0.00024393,3.4657,0.53788,0.00021771,6.9315
2.44,0.53788,0.022062,0.69311,0.53788,0.00022921,3.4657,0.53788,0.00021015,6.9315
2.45,0.53788,0.021174,0.69311,0.53788,0.00021548,3.4657,0.53788,0.00020291,6.9315
2.46,0.53788,0.020314,0.69311,0.53788,0.00020261,3.4657,0.53788,0.00019596,6.9315
2.47,0.53788,0.019483,0.69312,0.53788,0.00019061,3.4657,0.53788,0.00018927,6.9315
2.48,0.53788,0.01868,0.69312,0.53788,0.00017935,3.4657,0.53788,0.00018284,6.9315
2.49,0.53788,0.017903,0.69312,0.53788,0.00016885,3.4657,0.53788,0.00017667,6.9315
2.5,0.53788,0.017152,0.69312,0.53788,0.00015898,3.4657,0.53788,0.00017074,6.9315
2.51,0.53788,0.016427,0.69313,0.53788,0.00014977,3.4657,0.53788,0.00016503,6.9315
2.52,0.53788,0.015726,0.69313,0.53788,0.00014111,3.4657,0.53788,0.00015954,6.9315
2.53,0.53788,0.01505,0.69313,0.53788,0.00013302,3.4657,0.53788,0.00015425,6.9315
2.54,0.53788,0.014397,0.69313,0.53788,0.00012541,3.4657,0.53788,0.00014917,6.9315
2.55,0.53788,0.013767,0.69313,0.53788,0.00011829,3.4657,0.53788,0.00014427,6.9315
2.56,0.53788,0.013159,0.69313,0.53788,0.00011161,3.4657,0.53788,0.00013956,6.9315
2.57,0.53788,0.012574,0.69314,0.53788,0.00010532,3.4657,0.53788,0.00013502,6.9315
2.58,0.53788,0.012009,0.69314,0.53788,9.94E-05,3.4657,0.53788,0.00013065,6.9315
2.59,0.53788,0.011464,0.69314,0.53788,9.39E-05,3.4657,0.53788,0.00012643,6.9315
2.6,0.53788,0.01094,0.69314,0.53788,8.87E-05,3.4657,0.53788,0.00012237,6.9315
2.61,0.53788,0.010435,0.69314,0.53788,8.38E-05,3.4657,0.53788,0.00011845,6.9315
2.62,0.53788,0.0099484,0.69314,0.53788,7.92E-05,3.4657,0.53788,0.00011467,6.9315
2.63,0.53788,0.0094805,0.69314,0.53788,7.49E-05,3.4657,0.53788,0.00011103,6.9315
2.64,0.53788,0.0090304,0.69314,0.53788,7.08E-05,3.4657,0.53788,0.00010751,6.9315
2.65,0.53788,0.0085975,0.69314,0.53788,6.70E-05,3.4657,0.53788,0.00010411,6.9315
2.66,0.53788,0.0081815,0.69314,0.53788,6.34E-05,3.4657,0.53788,0.00010084,6.9315
2.67,0.53788,0.0077817,0.69314,0.53788,6.00E-05,3.4657,0.53788,9.77E-05,6.9315
2.68,0.53788,0.0073977,0.69314,0.53788,5.68E-05,3.4657,0.53788,9.46E-05,6.9315
2.69,0.53788,0.0070291,0.69314,0.53788,5.38E-05,3.4657,0.53788,9.17E-05,6.9315
2.7,0.53788,0.0066753,0.69314,0.53788,5.10E-05,3.4657,0.53788,8.88E-05,6.9315
2.71,0.53788,0.0063359,0.69314,0.53788,4.83E-05,3.4657,0.53788,8.61E-05,6.9315
2.72,0.53788,0.0060105,0.69314,0.53788,4.58E-05,3.4657,0.53788,8.34E-05,6.9315
2.73,0.53788,0.0056987,0.69315,0.53788,4.34E-05,3.4657,0.53788,8.08E-05,6.9315
2.74,0.53788,0.0053999,0.69315,0.53788,4.12E-05,3.4657,0.53788,7.83E-05,6.9315
2.75,0.53788,0.005114,0.69315,0.53788,3.91E-05,3.4657,0.53788,7.59E-05,6.9315
2.76,0.53788,0.0048403,0.69315,0.53788,3.71E-05,3.4657,0.53788,7.36E-05,6.9315
2.77,0.53788,0.0045784,0.69315,0.53788,3.52E-05,3.4657,0.53788,7.14E-05,6.9315
2.78,0.53788,0.0043281,0.69315,0.53788,3.34E-05,3.4657,0.53788,6.92E-05,6.9315
2.79,0.53788,0.0040889,0.69315,0.53788,3.17E-05,3.4657,0.53788,6.71E-05,6.9315
2.8,0.53788,0.0038605,0.69315,0.53788,3.01E-05,3.4657,0.53788,6.51E-05,6.9315
2.81,0.53788,0.0036425,0.69315,0.53788,2.86E-05,3.4657,0.53788,6.31E-05,6.9315
2.82,0.53788,0.0034344,0.69315,0.53788,2.72E-05,3.4657,0.53788,6.12E-05,6.9315
2.83,0.53788,0.0032361,0.69315,0.53788,2.58E-05,3.4657,0.53788,5.93E-05,6.9315
2.84,0.53788,0.0030472,0.69315,0.53788,2.45E-05,3.4657,0.53788,5.76E-05,6.9315
2.85,0.53788,0.0028672,0.69315,0.53788,2.33E-05,3.4657,0.53788,5.58E-05,6.9315
2.86,0.53788,0.0026959,0.69315,0.53788,2.22E-05,3.4657,0.53788,5.41E-05,6.9315
2.87,0.53788,0.002533,0.69315,0.53788,2.11E-05,3.4657,0.53788,5.25E-05,6.9315
2.88,0.53788,0.0023781,0.69315,0.53788,2.01E-05,3.4657,0.53788,5.10E-05,6.9315
2.89,0.53788,0.002231,0.69315,0.53788,1.91E-05,3.4657,0.53788,4.94E-05,6.9315
2.9,0.53788,0.0020914,0.69315,0.53788,1.82E-05,3.4657,0.53788,4.80E-05,6.9315
2.91,0.53788,0.001959,0.69315,0.53788,1.73E-05,3.4657,0.53788,4.65E-05,6.9315
2.92,0.53788,0.0018334,0.69315,0.53788,1.65E-05,3.4657,0.53788,4.51E-05,6.9315
2.93,0.53788,0.0017145,0.69315,0.53788,1.57E-05,3.4657,0.53788,4.38E-05,6.9315
2.94,0.53788,0.0016019,0.69315,0.53788,1.50E-05,3.4657,0.53788,4.25E-05,6.9315
2.95,0.53788,0.0014954,0.69315,0.53788,1.43E-05,3.4657,0.53788,4.12E-05,6.9315
2.96,0.53788,0.0013948,0.69315,0.53788,1.36E-05,3.4657,0.53788,4.00E-05,6.9315
2.97,0.53788,0.0012997,0.69315,0.53788,1.29E-05,3.4657,0.53788,3.88E-05,6.9315
2.98,0.53788,0.00121,0.69315,0.53788,1.23E-05,3.4657,0.53788,3.77E-05,6.9315
2.99,0.53788,0.0011255,0.69315,0.53788,1.18E-05,3.4657,0.53788,3.66E-05,6.9315
3,0.53788,0.0010458,0.69315,0.53788,1.12E-05,3.4657,0.53788,3.55E-05,6.9315
3.01,0.53788,0.00097078,0.69315,0.53788,1.07E-05,3.4657,0.53788,3.44E-05,6.9315
3.02,0.53788,0.0009003,0.69315,0.53788,1.02E-05,3.4657,0.53788,3.34E-05,6.9315
3.03,0.53788,0.000834,0.69315,0.53788,9.74E-06,3.4657,0.53788,3.24E-05,6.9315
3.04,0.53788,0.00077179,0.69315,0.53788,9.29E-06,3.4657,0.53788,3.15E-05,6.9315
3.05,0.53788,0.00071351,0.69315,0.53788,8.87E-06,3.4657,0.53788,3.06E-05,6.9315
3.06,0.53788,0.00065884,0.69315,0.53788,8.47E-06,3.4657,0.53788,2.97E-05,6.9315
3.07,0.53788,0.00060765,0.69315,0.53788,8.09E-06,3.4657,0.53788,2.88E-05,6.9315
3.08,0.53788,0.00055986,0.69315,0.53788,7.72E-06,3.4657,0.53788,2.79E-05,6.9315
3.09,0.53788,0.00051219,0.69315,0.53788,7.37E-06,3.4657,0.53788,2.71E-05,6.9315
3.1,0.53788,0.00046461,0.69315,0.53788,7.04E-06,3.4657,0.53788,2.63E-05,6.9315
3.11,0.53788,0.00042131,0.69315,0.53788,6.73E-06,3.4657,0.53788,2.56E-05,6.9315
3.12,0.53788,0.00038212,0.69315,0.53788,6.43E-06,3.4657,0.53788,2.48E-05,6.9315
3.13,0.53788,0.00034662,0.69315,0.53788,6.15E-06,3.4657,0.53788,2.41E-05,6.9315
3.14,0.53788,0.00031451,0.69315,0.53788,5.87E-06,3.4657,0.53788,2.34E-05,6.9315
3.15,0.53788,0.00028539,0.69315,0.53788,5.61E-06,3.4657,0.53788,2.27E-05,6.9315
3.16,0.53788,0.00025901,0.69315,0.53788,5.37E-06,3.4657,0.53788,2.20E-05,6.9315
3.17,0.53788,0.00023514,0.69315,0.53788,5.13E-06,3.4657,0.53788,2.14E-05,6.9315
3.18,0.53788,0.00021348,0.69315,0.53788,4.91E-06,3.4657,0.53788,2.08E-05,6.9315
3.19,0.53788,0.00019386,0.69315,0.53788,4.69E-06,3.4657,0.53788,2.01E-05,6.9315
3.2,0.53788,0.00017608,0.69315,0.53788,4.49E-06,3.4657,0.53788,1.96E-05,6.9315
3.21,0.53788,0.00015993,0.69315,0.53788,4.30E-06,3.4657,0.53788,1.90E-05,6.9315
3.22,0.53788,0.00014531,0.69315,0.53788,4.11E-06,3.4657,0.53788,1.84E-05,6.9315
3.23,0.53788,0.00013205,0.69315,0.53788,3.93E-06,3.4657,0.53788,1.79E-05,6.9315
3.24,0.53788,0.00012001,0.69315,0.53788,3.77E-06,3.4657,0.53788,1.74E-05,6.9315
3.25,0.53788,0.0001091,0.69315,0.53788,3.60E-06,3.4657,0.53788,1.69E-05,6.9315
3.26,0.53788,9.92E-05,0.69315,0.53788,3.45E-06,3.4657,0.53788,1.64E-05,6.9315
3.27,0.53788,9.02E-05,0.69315,0.53788,3.30E-06,3.4657,0.53788,1.59E-05,6.9315
3.28,0.53788,8.20E-05,0.69315,0.53788,3.16E-06,3.4657,0.53788,1.54E-05,6.9315
3.29,0.53788,7.46E-05,0.69315,0.53788,3.03E-06,3.4657,0.53788,1.50E-05,6.9315
3.3,0.53788,6.79E-05,0.69315,0.53788,2.90E-06,3.4657,0.53788,1.45E-05,6.9315
3.31,0.53788,6.18E-05,0.69315,0.53788,2.78E-06,3.4657,0.53788,1.41E-05,6.9315
3.32,0.53788,5.62E-05,0.69315,0.53788,2.66E-06,3.4657,0.53788,1.37E-05,6.9315
3.33,0.53788,5.12E-05,0.69315,0.53788,2.55E-06,3.4657,0.53788,1.33E-05,6.9315
3.34,0.53788,4.66E-05,0.69315,0.53788,2.44E-06,3.4657,0.53788,1.29E-05,6.9315
3.35,0.53788,4.24E-05,0.69315,0.53788,2.34E-06,3.4657,0.53788,1.25E-05,6.9315
3.36,0.53788,3.86E-05,0.69315,0.53788,2.24E-06,3.4657,0.53788,1.22E-05,6.9315
3.37,0.53788,3.52E-05,0.69315,0.53788,2.15E-06,3.4657,0.53788,1.18E-05,6.9315
3.38,0.53788,3.21E-05,0.69315,0.53788,2.06E-06,3.4657,0.53788,1.15E-05,6.9315
3.39,0.53788,2.92E-05,0.69315,0.53788,1.98E-06,3.4657,0.53788,1.11E-05,6.9315
3.4,0.53788,2.66E-05,0.69315,0.53788,1.89E-06,3.4657,0.53788,1.08E-05,6.9315
3.41,0.53788,2.43E-05,0.69315,0.53788,1.82E-06,3.4657,0.53788,1.05E-05,6.9315
3.42,0.53788,2.21E-05,0.69315,0.53788,1.74E-06,3.4657,0.53788,1.02E-05,6.9315
3.43,0.53788,2.02E-05,0.69315,0.53788,1.67E-06,3.4657,0.53788,9.88E-06,6.9315
3.44,0.53788,1.84E-05,0.69315,0.53788,1.60E-06,3.4657,0.53788,9.59E-06,6.9315
3.45,0.53788,1.68E-05,0.69315,0.53788,1.54E-06,3.4657,0.53788,9.31E-06,6.9315
3.46,0.53788,1.53E-05,0.69315,0.53788,1.47E-06,3.4657,0.53788,9.04E-06,6.9315
3.47,0.53788,1.40E-05,0.69315,0.53788,1.41E-06,3.4657,0.53788,8.78E-06,6.9315
3.48,0.53788,1.27E-05,0.69315,0.53788,1.36E-06,3.4657,0.53788,8.52E-06,6.9315
3.49,0.53788,1.16E-05,0.69315,0.53788,1.30E-06,3.4657,0.53788,8.27E-06,6.9315
3.5,0.53788,1.06E-05,0.69315,0.53788,1.25E-06,3.4657,0.53788,8.03E-06,6.9315
3.51,0.53788,9.68E-06,0.69315,0.53788,1.20E-06,3.4657,0.53788,7.79E-06,6.9315
3.52,0.53788,8.84E-06,0.69315,0.53788,1.15E-06,3.4657,0.53788,7.56E-06,6.9315
3.53,0.53788,8.07E-06,0.69315,0.53788,1.10E-06,3.4657,0.53788,7.34E-06,6.9315
3.54,0.53788,7.37E-06,0.69315,0.53788,1.06E-06,3.4657,0.53788,7.13E-06,6.9315
3.55,0.53788,6.73E-06,0.69315,0.53788,1.02E-06,3.4657,0.53788,6.92E-06,6.9315
3.56,0.53788,6.15E-06,0.69315,0.53788,9.75E-07,3.4657,0.53788,6.71E-06,6.9315
3.57,0.53788,5.62E-06,0.69315,0.53788,9.36E-07,3.4657,0.53788,6.52E-06,6.9315
3.58,0.53788,5.14E-06,0.69315,0.53788,8.98E-07,3.4657,0.53788,6.33E-06,6.9315
3.59,0.53788,4.69E-06,0.69315,0.53788,8.62E-07,3.4657,0.53788,6.14E-06,6.9315
3.6,0.53788,4.29E-06,0.69315,0.53788,8.28E-07,3.4657,0.53788,5.96E-06,6.9315
3.61,0.53788,3.92E-06,0.69315,0.53788,7.95E-07,3.4657,0.53788,5.79E-06,6.9315
3.62,0.53788,3.59E-06,0.69315,0.53788,7.63E-07,3.4657,0.53788,5.62E-06,6.9315
3.63,0.53788,3.28E-06,0.69315,0.53788,7.33E-07,3.4657,0.53788,5.45E-06,6.9315
3.64,0.53788,3.00E-06,0.69315,0.53788,7.04E-07,3.4657,0.53788,5.29E-06,6.9315
3.65,0.53788,2.75E-06,0.69315,0.53788,6.76E-07,3.4657,0.53788,5.14E-06,6.9315
3.66,0.53788,2.51E-06,0.69315,0.53788,6.49E-07,3.4657,0.53788,4.98E-06,6.9315
3.67,0.53788,2.30E-06,0.69315,0.53788,6.23E-07,3.4657,0.53788,4.84E-06,6.9315
3.68,0.53788,2.10E-06,0.69315,0.53788,5.99E-07,3.4657,0.53788,4.70E-06,6.9315
3.69,0.53788,1.93E-06,0.69315,0.53788,5.75E-07,3.4657,0.53788,4.56E-06,6.9315
3.7,0.53788,1.76E-06,0.69315,0.53788,5.53E-07,3.4657,0.53788,4.42E-06,6.9315
3.71,0.53788,1.61E-06,0.69315,0.53788,5.31E-07,3.4657,0.53788,4.29E-06,6.9315
3.72,0.53788,1.48E-06,0.69315,0.53788,5.10E-07,3.4657,0.53788,4.17E-06,6.9315
3.73,0.53788,1.35E-06,0.69315,0.53788,4.90E-07,3.4657,0.53788,4.04E-06,6.9315
3.74,0.53788,1.24E-06,0.69315,0.53788,4.71E-07,3.4657,0.53788,3.93E-06,6.9315
3.75,0.53788,1.14E-06,0.69315,0.53788,4.52E-07,3.4657,0.53788,3.81E-06,6.9315
3.76,0.53788,1.04E-06,0.69315,0.53788,4.34E-07,3.4657,0.53788,3.70E-06,6.9315
3.77,0.53788,9.54E-07,0.69315,0.53788,4.17E-07,3.4657,0.53788,3.59E-06,6.9315
3.78,0.53788,8.74E-07,0.69315,0.53788,4.01E-07,3.4657,0.53788,3.48E-06,6.9315
3.79,0.53788,8.01E-07,0.69315,0.53788,3.85E-07,3.4657,0.53788,3.38E-06,6.9315
3.8,0.53788,7.34E-07,0.69315,0.53788,3.70E-07,3.4657,0.53788,3.28E-06,6.9315
3.81,0.53788,6.73E-07,0.69315,0.53788,3.56E-07,3.4657,0.53788,3.18E-06,6.9315
3.82,0.53788,6.17E-07,0.69315,0.53788,3.42E-07,3.4657,0.53788,3.09E-06,6.9315
3.83,0.53788,5.66E-07,0.69315,0.53788,3.29E-07,3.4657,0.53788,3.00E-06,6.9315
3.84,0.53788,5.19E-07,0.69315,0.53788,3.16E-07,3.4657,0.53788,2.91E-06,6.9315
3.85,0.53788,4.76E-07,0.69315,0.53788,3.04E-07,3.4657,0.53788,2.82E-06,6.9315
3.86,0.53788,4.37E-07,0.69315,0.53788,2.92E-07,3.4657,0.53788,2.74E-06,6.9315
3.87,0.53788,4.01E-07,0.69315,0.53788,2.81E-07,3.4657,0.53788,2.66E-06,6.9315
3.88,0.53788,3.68E-07,0.69315,0.53788,2.70E-07,3.4657,0.53788,2.58E-06,6.9315
3.89,0.53788,3.38E-07,0.69315,0.53788,2.59E-07,3.4657,0.53788,2.50E-06,6.9315
3.9,0.53788,3.10E-07,0.69315,0.53788,2.49E-07,3.4657,0.53788,2.43E-06,6.9315
3.91,0.53788,2.85E-07,0.69315,0.53788,2.39E-07,3.4657,0.53788,2.36E-06,6.9315
3.92,0.53788,2.61E-07,0.69315,0.53788,2.30E-07,3.4657,0.53788,2.29E-06,6.9315
3.93,0.53788,2.40E-07,0.69315,0.53788,2.21E-07,3.4657,0.53788,2.22E-06,6.9315
3.94,0.53788,2.20E-07,0.69315,0.53788,2.13E-07,3.4657,0.53788,2.16E-06,6.9315
3.95,0.53788,2.02E-07,0.69315,0.53788,2.05E-07,3.4657,0.53788,2.09E-06,6.9315
3.96,0.53788,1.86E-07,0.69315,0.53788,1.97E-07,3.4657,0.53788,2.03E-06,6.9315
3.97,0.53788,1.71E-07,0.69315,0.53788,1.89E-07,3.4657,0.53788,1.97E-06,6.9315
3.98,0.53788,1.57E-07,0.69315,0.53788,1.82E-07,3.4657,0.53788,1.91E-06,6.9315
3.99,0.53788,1.44E-07,0.69315,0.53788,1.75E-07,3.4657,0.53788,1.86E-06,6.9315
4,0.53788,1.33E-07,0.69315,0.53788,1.68E-07,3.4657,0.53788,1.80E-06,6.9315
4.01,0.53788,1.22E-07,0.69315,0.53788,1.62E-07,3.4657,0.53788,1.75E-06,6.9315
4.02,0.53788,1.12E-07,0.69315,0.53788,1.55E-07,3.4657,0.53788,1.69E-06,6.9315
4.03,0.53788,1.03E-07,0.69315,0.53788,1.49E-07,3.4657,0.53788,1.64E-06,6.9315
4.04,0.53788,9.47E-08,0.69315,0.53788,1.44E-07,3.4657,0.53788,1.60E-06,6.9315
4.05,0.53788,8.71E-08,0.69315,0.53788,1.38E-07,3.4657,0.53788,1.55E-06,6.9315
4.06,0.53788,8.01E-08,0.69315,0.53788,1.33E-07,3.4657,0.53788,1.50E-06,6.9315
4.07,0.53788,7.37E-08,0.69315,0.53788,1.28E-07,3.4657,0.53788,1.46E-06,6.9315
4.08,0.53788,6.78E-08,0.69315,0.53788,1.23E-07,3.4657,0.53788,1.41E-06,6.9315
4.09,0.53788,6.23E-08,0.69315,0.53788,1.18E-07,3.4657,0.53788,1.37E-06,6.9315
4.1,0.53788,5.74E-08,0.69315,0.53788,1.13E-07,3.4657,0.53788,1.33E-06,6.9315
4.11,0.53788,5.28E-08,0.69315,0.53788,1.09E-07,3.4657,0.53788,1.29E-06,6.9315
4.12,0.53788,4.86E-08,0.69315,0.53788,1.05E-07,3.4657,0.53788,1.25E-06,6.9315
4.13,0.53788,4.47E-08,0.69315,0.53788,1.01E-07,3.4657,0.53788,1.22E-06,6.9315
4.14,0.53788,4.12E-08,0.69315,0.53788,9.70E-08,3.4657,0.53788,1.18E-06,6.9315
4.15,0.53788,3.79E-08,0.69315,0.53788,9.33E-08,3.4657,0.53788,1.15E-06,6.9315
4.16,0.53788,3.49E-08,0.69315,0.53788,8.97E-08,3.4657,0.53788,1.11E-06,6.9315
4.17,0.53788,3.21E-08,0.69315,0.53788,8.62E-08,3.4657,0.53788,1.08E-06,6.9315
4.18,0.53788,2.96E-08,0.69315,0.53788,8.29E-08,3.4657,0.53788,1.05E-06,6.9315
4.19,0.53788,2.72E-08,0.69315,0.53788,7.97E-08,3.4657,0.53788,1.02E-06,6.9315
4.2,0.53788,2.51E-08,0.69315,0.53788,7.67E-08,3.4657,0.53788,9.85E-07,6.9315
4.21,0.53788,2.31E-08,0.69315,0.53788,7.37E-08,3.4657,0.53788,9.56E-07,6.9315
4.22,0.53788,2.13E-08,0.69315,0.53788,7.09E-08,3.4657,0.53788,9.27E-07,6.9315
4.23,0.53788,1.96E-08,0.69315,0.53788,6.82E-08,3.4657,0.53788,9.00E-07,6.9315
4.24,0.53788,1.81E-08,0.69315,0.53788,6.56E-08,3.4657,0.53788,8.73E-07,6.9315
4.25,0.53788,1.67E-08,0.69315,0.53788,6.31E-08,3.4657,0.53788,8.47E-07,6.9315
4.26,0.53788,1.54E-08,0.69315,0.53788,6.06E-08,3.4657,0.53788,8.22E-07,6.9315
4.27,0.53788,1.42E-08,0.69315,0.53788,5.83E-08,3.4657,0.53788,7.97E-07,6.9315
4.28,0.53788,1.31E-08,0.69315,0.53788,5.61E-08,3.4657,0.53788,7.73E-07,6.9315
4.29,0.53788,1.20E-08,0.69315,0.53788,5.39E-08,3.4657,0.53788,7.50E-07,6.9315
4.3,0.53788,1.11E-08,0.69315,0.53788,5.19E-08,3.4657,0.53788,7.28E-07,6.9315
4.31,0.53788,1.02E-08,0.69315,0.53788,4.99E-08,3.4657,0.53788,7.06E-07,6.9315
4.32,0.53788,9.43E-09,0.69315,0.53788,4.80E-08,3.4657,0.53788,6.85E-07,6.9315
4.33,0.53788,8.70E-09,0.69315,0.53788,4.61E-08,3.4657,0.53788,6.65E-07,6.9315
4.34,0.53788,8.02E-09,0.69315,0.53788,4.43E-08,3.4657,0.53788,6.45E-07,6.9315
4.35,0.53788,7.40E-09,0.69315,0.53788,4.26E-08,3.4657,0.53788,6.26E-07,6.9315
4.36,0.53788,6.83E-09,0.69315,0.53788,4.10E-08,3.4657,0.53788,6.07E-07,6.9315
4.37,0.53788,6.30E-09,0.69315,0.53788,3.94E-08,3.4657,0.53788,5.89E-07,6.9315
4.38,0.53788,5.81E-09,0.69315,0.53788,3.79E-08,3.4657,0.53788,5.71E-07,6.9315
4.39,0.53788,5.36E-09,0.69315,0.53788,3.65E-08,3.4657,0.53788,5.54E-07,6.9315
4.4,0.53788,4.95E-09,0.69315,0.53788,3.51E-08,3.4657,0.53788,5.38E-07,6.9315
4.41,0.53788,4.57E-09,0.69315,0.53788,3.37E-08,3.4657,0.53788,5.22E-07,6.9315
4.42,0.53788,4.22E-09,0.69315,0.53788,3.24E-08,3.4657,0.53788,5.06E-07,6.9315
4.43,0.53788,3.89E-09,0.69315,0.53788,3.12E-08,3.4657,0.53788,4.91E-07,6.9315
4.44,0.53788,3.59E-09,0.69315,0.53788,3.00E-08,3.4657,0.53788,4.76E-07,6.9315
4.45,0.53788,3.32E-09,0.69315,0.53788,2.88E-08,3.4657,0.53788,4.62E-07,6.9315
4.46,0.53788,3.06E-09,0.69315,0.53788,2.77E-08,3.4657,0.53788,4.48E-07,6.9315
4.47,0.53788,2.83E-09,0.69315,0.53788,2.67E-08,3.4657,0.53788,4.35E-07,6.9315
4.48,0.53788,2.61E-09,0.69315,0.53788,2.56E-08,3.4657,0.53788,4.22E-07,6.9315
4.49,0.53788,2.41E-09,0.69315,0.53788,2.47E-08,3.4657,0.53788,4.09E-07,6.9315
4.5,0.53788,2.23E-09,0.69315,0.53788,2.37E-08,3.4657,0.53788,3.97E-07,6.9315
4.51,0.53788,2.06E-09,0.69315,0.53788,2.28E-08,3.4657,0.53788,3.85E-07,6.9315
4.52,0.53788,1.90E-09,0.69315,0.53788,2.19E-08,3.4657,0.53788,3.74E-07,6.9315
4.53,0.53788,1.76E-09,0.69315,0.53788,2.11E-08,3.4657,0.53788,3.62E-07,6.9315
4.54,0.53788,1.62E-09,0.69315,0.53788,2.03E-08,3.4657,0.53788,3.52E-07,6.9315
4.55,0.53788,1.50E-09,0.69315,0.53788,1.95E-08,3.4657,0.53788,3.41E-07,6.9315
4.56,0.53788,1.39E-09,0.69315,0.53788,1.87E-08,3.4657,0.53788,3.31E-07,6.9315
4.57,0.53788,1.28E-09,0.69315,0.53788,1.80E-08,3.4657,0.53788,3.21E-07,6.9315
4.58,0.53788,1.18E-09,0.69315,0.53788,1.73E-08,3.4657,0.53788,3.11E-07,6.9315
4.59,0.53788,1.09E-09,0.69315,0.53788,1.67E-08,3.4657,0.53788,3.02E-07,6.9315
4.6,0.53788,1.01E-09,0.69315,0.53788,1.60E-08,3.4657,0.53788,2.93E-07,6.9315
4.61,0.53788,9.35E-10,0.69315,0.53788,1.54E-08,3.4657,0.53788,2.84E-07,6.9315
4.62,0.53788,8.65E-10,0.69315,0.53788,1.48E-08,3.4657,0.53788,2.76E-07,6.9315
4.63,0.53788,7.99E-10,0.69315,0.53788,1.42E-08,3.4657,0.53788,2.67E-07,6.9315
4.64,0.53788,7.39E-10,0.69315,0.53788,1.37E-08,3.4657,0.53788,2.59E-07,6.9315
4.65,0.53788,6.83E-10,0.69315,0.53788,1.32E-08,3.4657,0.53788,2.52E-07,6.9315
4.66,0.53788,6.32E-10,0.69315,0.53788,1.27E-08,3.4657,0.53788,2.44E-07,6.9315
4.67,0.53788,5.84E-10,0.69315,0.53788,1.22E-08,3.4657,0.53788,2.37E-07,6.9315
4.68,0.53788,5.41E-10,0.69315,0.53788,1.17E-08,3.4657,0.53788,2.30E-07,6.9315
4.69,0.53788,5.00E-10,0.69315,0.53788,1.13E-08,3.4657,0.53788,2.23E-07,6.9315
4.7,0.53788,4.62E-10,0.69315,0.53788,1.08E-08,3.4657,0.53788,2.16E-07,6.9315
4.71,0.53788,4.28E-10,0.69315,0.53788,1.04E-08,3.4657,0.53788,2.10E-07,6.9315
4.72,0.53788,3.96E-10,0.69315,0.53788,1.00E-08,3.4657,0.53788,2.03E-07,6.9315
4.73,0.53788,3.66E-10,0.69315,0.53788,9.62E-09,3.4657,0.53788,1.97E-07,6.9315
4.74,0.53788,3.39E-10,0.69315,0.53788,9.25E-09,3.4657,0.53788,1.91E-07,6.9315
4.75,0.53788,3.14E-10,0.69315,0.53788,8.89E-09,3.4657,0.53788,1.85E-07,6.9315
4.76,0.53788,2.90E-10,0.69315,0.53788,8.55E-09,3.4657,0.53788,1.80E-07,6.9315
4.77,0.53788,2.69E-10,0.69315,0.53788,8.22E-09,3.4657,0.53788,1.75E-07,6.9315
4.78,0.53788,2.48E-10,0.69315,0.53788,7.90E-09,3.4657,0.53788,1.69E-07,6.9315
4.79,0.53788,2.30E-10,0.69315,0.53788,7.60E-09,3.4657,0.53788,1.64E-07,6.9315
4.8,0.53788,2.13E-10,0.69315,0.53788,7.31E-09,3.4657,0.53788,1.59E-07,6.9315
4.81,0.53788,1.97E-10,0.69315,0.53788,7.02E-09,3.4657,0.53788,1.54E-07,6.9315
4.82,0.53788,1.82E-10,0.69315,0.53788,6.75E-09,3.4657,0.53788,1.50E-07,6.9315
4.83,0.53788,1.69E-10,0.69315,0.53788,6.49E-09,3.4657,0.53788,1.45E-07,6.9315
4.84,0.53788,1.56E-10,0.69315,0.53788,6.24E-09,3.4657,0.53788,1.41E-07,6.9315
4.85,0.53788,1.45E-10,0.69315,0.53788,6.00E-09,3.4657,0.53788,1.37E-07,6.9315
4.86,0.53788,1.34E-10,0.69315,0.53788,5.77E-09,3.4657,0.53788,1.33E-07,6.9315
4.87,0.53788,1.24E-10,0.69315,0.53788,5.55E-09,3.4657,0.53788,1.29E-07,6.9315
4.88,0.53788,1.15E-10,0.69315,0.53788,5.33E-09,3.4657,0.53788,1.25E-07,6.9315
4.89,0.53788,1.06E-10,0.69315,0.53788,5.13E-09,3.4657,0.53788,1.21E-07,6.9315
4.9,0.53788,9.86E-11,0.69315,0.53788,4.93E-09,3.4657,0.53788,1.17E-07,6.9315
4.91,0.53788,9.13E-11,0.69315,0.53788,4.74E-09,3.4657,0.53788,1.14E-07,6.9315
4.92,0.53788,8.46E-11,0.69315,0.53788,4.55E-09,3.4657,0.53788,1.10E-07,6.9315
4.93,0.53788,7.83E-11,0.69315,0.53788,4.38E-09,3.4657,0.53788,1.07E-07,6.9315
4.94,0.53788,7.26E-11,0.69315,0.53788,4.21E-09,3.4657,0.53788,1.04E-07,6.9315
4.95,0.53788,6.72E-11,0.69315,0.53788,4.05E-09,3.4657,0.53788,1.01E-07,6.9315
4.96,0.53788,6.23E-11,0.69315,0.53788,3.89E-09,3.4657,0.53788,9.77E-08,6.9315
4.97,0.53788,5.77E-11,0.69315,0.53788,3.74E-09,3.4657,0.53788,9.47E-08,6.9315
4.98,0.53788,5.35E-11,0.69315,0.53788,3.59E-09,3.4657,0.53788,9.19E-08,6.9315
4.99,0.53788,4.96E-11,0.69315,0.53788,3.45E-09,3.4657,0.53788,8.91E-08,6.9315


==> vectorGraphics/csv_data/linearcomp.csv <==
time,acilU,acilBarrier,cohenU,cohenBarrier,sgsaU,sgsaBarrier
0,28.844,1.5382,28.857,1.5382,9.2946,1.5382
0.01,27.508,1.2568,27.517,1.2567,9.1738,1.4326
0.02,26.239,1.0826,26.243,1.0825,9.0546,1.3419
0.03,25.033,0.97826,25.035,0.97825,8.9369,1.264
0.04,23.593,0.92314,23.888,0.92321,8.8208,1.1971
0.05,21.629,0.90552,22.8,0.90688,8.7062,1.1399
0.06,19.596,0.91945,21.768,0.92663,8.593,1.0911
0.07,17.138,0.96307,20.785,0.98888,8.4813,1.0496
0.08,14.046,1.0346,19.841,1.1157,8.371,1.0148
0.09,10.336,1.1255,18.904,1.3684,8.2621,0.98579
0.1,6.629,1.2151,17.848,1.9513,8.1544,0.96213
0.11,3.8731,1.2818,15.433,3.9961,8.0481,0.94332
0.12,2.5206,1.3198,0.26997,10.9,7.9429,0.92901
0.13,2.1789,1.338,0.36838,10.87,7.8389,0.91893
0.14,2.2303,1.3446,0.62941,11.111,7.736,0.91287
0.15,2.3695,1.3466,0.48753,10.861,7.6341,0.91075
0.16,2.5291,1.3433,1.5855,10.471,7.5331,0.91256
0.17,2.7029,1.3398,1.8291,11.48,7.4328,0.91838
0.18,2.8923,1.3361,2.1196,10.311,7.3332,0.92843
0.19,3.0995,1.3313,2.5535,11.688,7.2339,0.94303
0.2,3.3246,1.3273,1.8699,10.437,7.1347,0.9627
0.21,3.5686,1.3253,1.3464,11.229,7.0352,0.98817
0.22,3.8362,1.3222,1.524,10.663,6.935,1.0204
0.23,4.1281,1.3185,1.3715,10.961,6.8332,1.0609
0.24,4.4462,1.3144,1.581,10.961,6.7288,1.1114
0.25,4.7917,1.3093,1.8192,10.962,6.6203,1.1748
0.26,5.1677,1.3048,2.0975,11.014,6.5051,1.2549
0.27,5.5747,1.2992,2.7182,11.34,6.3794,1.3572
0.28,6.0155,1.294,2.9267,10.611,6.2362,1.4903
0.29,6.4889,1.2868,3.1522,11.039,6.0637,1.6673
0.3,6.9984,1.2806,3.5703,10.961,5.8394,1.9089
0.31,7.5426,1.2735,4.3578,10.336,5.5188,2.249
0.32,8.1212,1.266,5.0241,11.433,5.0129,2.7394
0.33,8.7293,1.2564,5.2091,10.56,4.1604,3.4414
0.34,9.3646,1.2466,5.8326,10.575,2.8256,4.3355
0.35,10.017,1.2348,6.5568,10.77,1.3701,5.1531
0.36,10.678,1.2222,7.3091,10.733,0.59357,5.5973
0.37,11.329,1.2065,8.0539,9.8566,0.48272,5.7402
0.38,11.957,1.19,8.8061,9.6707,0.49819,5.7663
0.39,12.483,1.1734,9.5608,9.4883,0.51834,5.769
0.4,12.898,1.1623,10.314,9.2487,0.53927,5.7679
0.41,13.209,1.1561,11.036,9.0178,0.56109,5.7627
0.42,13.397,1.1531,11.69,8.4857,0.58368,5.7638
0.43,13.461,1.1526,12.242,8.0432,0.60728,5.7698
0.44,13.42,1.1536,12.651,7.4085,0.63172,5.7689
0.45,13.291,1.1558,12.901,6.726,0.65712,5.7595
0.46,13.086,1.1587,12.984,6.0338,0.68348,5.76
0.47,12.811,1.1621,12.904,5.3256,0.71098,5.7668
0.48,12.471,1.1656,12.676,4.5979,0.73942,5.7638
0.49,12.064,1.1696,12.345,3.9459,0.76909,5.7542
0.5,11.594,1.1729,11.944,3.354,0.79974,5.7576
0.51,11.125,1.1699,11.509,2.8452,0.83177,5.7628
0.52,10.679,1.1562,11.068,2.4241,0.86483,5.7571
0.53,10.254,1.1341,10.637,2.083,0.89928,5.7495
0.54,9.8488,1.1061,10.226,1.8105,0.93495,5.7533
0.55,9.4624,1.0746,9.8369,1.5937,0.97205,5.7535
0.56,9.0936,1.0415,9.4683,1.4209,1.0105,5.7486
0.57,8.7412,1.0081,9.1184,1.2825,1.0503,5.7466
0.58,8.4043,0.97559,8.7854,1.1707,1.0917,5.7442
0.59,8.0821,0.94442,8.468,1.0797,1.1345,5.7383
0.6,7.7737,0.91499,8.1647,1.005,1.179,5.7348
0.61,7.4785,0.88747,7.8742,0.94306,1.225,5.7338
0.62,7.1957,0.8619,7.5958,0.8913,1.2727,5.7309
0.63,6.9248,0.83824,7.3286,0.84773,1.322,5.7241
0.64,6.6652,0.81641,7.072,0.81081,1.3731,5.7207
0.65,6.4164,0.7963,6.8255,0.7793,1.4259,5.7154
0.66,6.1778,0.77778,6.5885,0.75225,1.4805,5.7112
0.67,5.9491,0.76075,6.3604,0.72888,1.5369,5.7009
0.68,5.7298,0.74508,6.1408,0.70858,1.5952,5.698
0.69,5.5193,0.73065,5.9293,0.69088,1.6554,5.6895
0.7,5.3174,0.71735,5.7256,0.67537,1.7175,5.6839
0.71,5.1236,0.70509,5.5295,0.66174,1.7815,5.6716
0.72,4.9377,0.69379,5.3405,0.6497,1.8475,5.6661
0.73,4.7594,0.68335,5.1582,0.63903,1.9155,5.6539
0.74,4.5883,0.67372,4.9824,0.62955,1.9854,5.6455
0.75,4.424,0.66481,4.8128,0.62109,2.0572,5.6314
0.76,4.2663,0.65657,4.6491,0.61353,2.131,5.6208
0.77,4.1148,0.64892,4.4912,0.60676,2.2067,5.6063
0.78,3.9692,0.64183,4.3389,0.60068,2.2843,5.5912
0.79,3.8294,0.63525,4.1918,0.59521,2.3637,5.5753
0.8,3.6951,0.62914,4.0496,0.59027,2.445,5.5589
0.81,3.5662,0.62347,3.9122,0.5858,2.528,5.5429
0.82,3.4424,0.61819,3.7795,0.58175,2.6126,5.5185
0.83,3.3235,0.61329,3.6514,0.57808,2.6988,5.5008
0.84,3.2093,0.60872,3.5276,0.57475,2.7864,5.4744
0.85,3.0997,0.60447,3.4081,0.57172,2.8754,5.4521
0.86,2.9943,0.60051,3.2927,0.56896,2.9654,5.4207
0.87,2.8931,0.5968,3.1812,0.56645,3.0565,5.3931
0.88,2.7957,0.59335,3.0734,0.56415,3.1484,5.3619
0.89,2.7022,0.59011,2.9691,0.56205,3.2407,5.3234
0.9,2.6123,0.58709,2.8682,0.56013,3.3335,5.2884
0.91,2.5259,0.58427,2.7706,0.55836,3.426,5.2435
0.92,2.4429,0.58162,2.6762,0.55675,3.5185,5.2004
0.93,2.3632,0.57915,2.585,0.55526,3.6102,5.1514
0.94,2.2864,0.57682,2.4969,0.5539,3.7008,5.097
0.95,2.2126,0.57465,2.4118,0.55265,3.7902,5.0423
0.96,2.1415,0.5726,2.3297,0.55151,3.8773,4.9775
0.97,2.0732,0.57068,2.2504,0.55045,3.9623,4.9136
0.98,2.0073,0.56888,2.1738,0.54949,4.0442,4.8411
0.99,1.9439,0.56719,2.0997,0.54859,4.1228,4.7657
1,1.8829,0.5656,2.0278,0.54777,4.1976,4.6859
1.01,1.824,0.5641,1.9583,0.54701,4.2678,4.599
1.02,1.7673,0.56269,1.891,0.5463,4.3334,4.5107
1.03,1.7127,0.56137,1.8258,0.54565,4.3934,4.4144
1.04,1.66,0.56012,1.7628,0.54506,4.448,4.3175
1.05,1.6093,0.55894,1.702,0.5445,4.4963,4.2134
1.06,1.5604,0.55784,1.6432,0.544,4.5386,4.109
1.07,1.5132,0.55679,1.5864,0.54353,4.574,3.9988
1.08,1.4678,0.55581,1.5316,0.54309,4.603,3.8882
1.09,1.4239,0.55488,1.4788,0.54269,4.625,3.7739
1.1,1.3816,0.554,1.4278,0.54233,4.6403,3.6586
1.11,1.3407,0.55317,1.3786,0.54199,4.6489,3.5425
1.12,1.3014,0.55238,1.3308,0.54167,4.6508,3.4246
1.13,1.2634,0.55164,1.2844,0.54138,4.6464,3.308
1.14,1.2267,0.55094,1.2393,0.54111,4.6358,3.1908
1.15,1.1913,0.55028,1.1956,0.54086,4.6193,3.0745
1.16,1.1572,0.54966,1.1532,0.54063,4.5974,2.9602
1.17,1.1243,0.54907,1.1121,0.54041,4.5704,2.8471
1.18,1.0924,0.54851,1.0724,0.54021,4.5386,2.7362
1.19,1.0616,0.54798,1.034,0.54003,4.5028,2.6283
1.2,1.0319,0.54747,0.99684,0.53986,4.4632,2.5231
1.21,1.0031,0.547,0.961,0.5397,4.4203,2.4212
1.22,0.97524,0.54655,0.92644,0.53955,4.3746,2.3228
1.23,0.94833,0.54612,0.89315,0.53942,4.3265,2.2282
1.24,0.92231,0.54571,0.86111,0.5393,4.2765,2.1374
1.25,0.89715,0.54533,0.83032,0.53919,4.225,2.0507
1.26,0.87282,0.54496,0.80077,0.53909,4.1723,1.968
1.27,0.84929,0.54462,0.77244,0.53899,4.1188,1.8893
1.28,0.82652,0.54429,0.74523,0.53891,4.0647,1.8147
1.29,0.8045,0.54398,0.71879,0.53883,4.0102,1.744
1.3,0.78316,0.54368,0.69307,0.53875,3.9557,1.6772
1.31,0.76247,0.5434,0.66807,0.53868,3.9013,1.6142
1.32,0.74239,0.54314,0.64379,0.53862,3.8472,1.5548
1.33,0.72292,0.54288,0.62024,0.53856,3.7935,1.499
1.34,0.70404,0.54264,0.5974,0.5385,3.7402,1.4464
1.35,0.68573,0.54241,0.57528,0.53845,3.6875,1.397
1.36,0.66797,0.5422,0.55388,0.5384,3.6355,1.3506
1.37,0.65075,0.54199,0.5332,0.53836,3.5841,1.3071
1.38,0.63404,0.54179,0.51324,0.53832,3.5335,1.2662
1.39,0.61784,0.54161,0.494,0.53828,3.4836,1.2279
1.4,0.60213,0.54143,0.47547,0.53825,3.4345,1.1918
1.41,0.58688,0.54126,0.45767,0.53822,3.3861,1.1581
1.42,0.5721,0.5411,0.44057,0.53819,3.3386,1.1263
1.43,0.55775,0.54095,0.4242,0.53817,3.2918,1.0965
1.44,0.54383,0.5408,0.40853,0.53814,3.2458,1.0685
1.45,0.5303,0.54067,0.39358,0.53812,3.2005,1.0422
1.46,0.51714,0.54053,0.37932,0.5381,3.156,1.0175
1.47,0.50436,0.54041,0.36555,0.53808,3.1122,0.99425
1.48,0.49194,0.54029,0.35215,0.53807,3.0692,0.97237
1.49,0.47986,0.54018,0.33914,0.53805,3.0268,0.95175
1.5,0.46812,0.54007,0.32651,0.53804,2.9852,0.93233
1.51,0.45671,0.53997,0.31427,0.53803,2.9442,0.91403
1.52,0.44561,0.53987,0.30241,0.53801,2.9039,0.89676
1.53,0.43482,0.53977,0.29094,0.538,2.8642,0.88046
1.54,0.42431,0.53969,0.27985,0.53799,2.8252,0.86507
1.55,0.41408,0.5396,0.26915,0.53798,2.7867,0.85053
1.56,0.40413,0.53952,0.25884,0.53797,2.7489,0.83678
1.57,0.39445,0.53944,0.24891,0.53797,2.7117,0.82377
1.58,0.38503,0.53937,0.23936,0.53796,2.6751,0.81145
1.59,0.37585,0.5393,0.2302,0.53795,2.639,0.79979
1.6,0.36692,0.53923,0.22142,0.53795,2.6034,0.78873
1.61,0.35822,0.53917,0.21303,0.53794,2.5684,0.77825
1.62,0.34974,0.53911,0.20502,0.53793,2.534,0.7683
1.63,0.34148,0.53905,0.19738,0.53793,2.5,0.75885
1.64,0.33343,0.539,0.19001,0.53793,2.4666,0.74988
1.65,0.32559,0.53895,0.18287,0.53792,2.4336,0.74135
1.66,0.31796,0.5389,0.17593,0.53792,2.4012,0.73324
1.67,0.31051,0.53885,0.16922,0.53792,2.3692,0.72552
1.68,0.30326,0.5388,0.16273,0.53791,2.3376,0.71817
1.69,0.2962,0.53876,0.15645,0.53791,2.3066,0.71117
1.7,0.28931,0.53872,0.15039,0.53791,2.276,0.7045
1.71,0.28259,0.53868,0.14454,0.5379,2.2458,0.69815
1.72,0.27603,0.53864,0.13891,0.5379,2.216,0.69208
1.73,0.26963,0.5386,0.13349,0.5379,2.1867,0.68629
1.74,0.26339,0.53857,0.12829,0.5379,2.1578,0.68077
1.75,0.2573,0.53854,0.12329,0.5379,2.1293,0.67549
1.76,0.25136,0.53851,0.11851,0.5379,2.1012,0.67044
1.77,0.24557,0.53848,0.11394,0.53789,2.0735,0.66562
1.78,0.23992,0.53845,0.10957,0.53789,2.0462,0.66101
1.79,0.23441,0.53842,0.10534,0.53789,2.0192,0.65659
1.8,0.22903,0.5384,0.10124,0.53789,1.9927,0.65237
1.81,0.22379,0.53837,0.097273,0.53789,1.9665,0.64832
1.82,0.21867,0.53835,0.093427,0.53789,1.9406,0.64445
1.83,0.21368,0.53833,0.089709,0.53789,1.9152,0.64073
1.84,0.2088,0.53831,0.086116,0.53789,1.89,0.63717
1.85,0.20403,0.53828,0.082651,0.53789,1.8653,0.63375
1.86,0.19937,0.53827,0.079311,0.53789,1.8408,0.63048
1.87,0.19481,0.53825,0.076098,0.53788,1.8167,0.62733
1.88,0.19036,0.53823,0.073011,0.53788,1.7929,0.62432
1.89,0.18602,0.53821,0.070049,0.53788,1.7695,0.62142
1.9,0.18177,0.5382,0.067211,0.53788,1.7463,0.61863
1.91,0.17762,0.53818,0.064498,0.53788,1.7235,0.61595
1.92,0.17358,0.53817,0.061909,0.53788,1.701,0.61338
1.93,0.16962,0.53815,0.059438,0.53788,1.6788,0.61091
1.94,0.16576,0.53814,0.057054,0.53788,1.6568,0.60853
1.95,0.16199,0.53813,0.054746,0.53788,1.6352,0.60624
1.96,0.15832,0.53812,0.052515,0.53788,1.6139,0.60404
1.97,0.15473,0.5381,0.05036,0.53788,1.5928,0.60191
1.98,0.15122,0.53809,0.048281,0.53788,1.5721,0.59987
1.99,0.14779,0.53808,0.046278,0.53788,1.5516,0.59791
2,0.14443,0.53807,0.044349,0.53788,1.5314,0.59601
2.01,0.14115,0.53806,0.042495,0.53788,1.5115,0.59418
2.02,0.13793,0.53805,0.040714,0.53788,1.4918,0.59242
2.03,0.13478,0.53805,0.039007,0.53788,1.4724,0.59072
2.04,0.1317,0.53804,0.037373,0.53788,1.4532,0.58909
2.05,0.12868,0.53803,0.035811,0.53788,1.4343,0.58751
2.06,0.12574,0.53802,0.034315,0.53788,1.4157,0.58598
2.07,0.12285,0.53801,0.032869,0.53788,1.3973,0.58451
2.08,0.12003,0.53801,0.031471,0.53788,1.3791,0.58309
2.09,0.11727,0.538,0.030121,0.53788,1.3612,0.58172
2.1,0.11458,0.538,0.028819,0.53788,1.3435,0.5804
2.11,0.11195,0.53799,0.027564,0.53788,1.3261,0.57912
2.12,0.10938,0.53798,0.026356,0.53788,1.3089,0.57789
2.13,0.10686,0.53798,0.025195,0.53788,1.2919,0.57669
2.14,0.10441,0.53797,0.024082,0.53788,1.2751,0.57554
2.15,0.10202,0.53797,0.023015,0.53788,1.2586,0.57442
2.16,0.099678,0.53796,0.021995,0.53788,1.2422,0.57335
2.17,0.097397,0.53796,0.021021,0.53788,1.2261,0.5723
2.18,0.095164,0.53796,0.020093,0.53788,1.2102,0.57129
2.19,0.092972,0.53795,0.019205,0.53788,1.1945,0.57032
2.2,0.090822,0.53795,0.018345,0.53788,1.1791,0.56937
2.21,0.088714,0.53794,0.017516,0.53788,1.1638,0.56846
2.22,0.086646,0.53794,0.016716,0.53788,1.1487,0.56758
2.23,0.084618,0.53794,0.015945,0.53788,1.1338,0.56672
2.24,0.082631,0.53793,0.015204,0.53788,1.1191,0.56589
2.25,0.080685,0.53793,0.014492,0.53788,1.1047,0.56509
2.26,0.078778,0.53793,0.013809,0.53788,1.0904,0.56431
2.27,0.076911,0.53793,0.013156,0.53788,1.0762,0.56356
2.28,0.075083,0.53792,0.012533,0.53788,1.0623,0.56283
2.29,0.073294,0.53792,0.011939,0.53788,1.0486,0.56212
2.3,0.071544,0.53792,0.011374,0.53788,1.035,0.56144
2.31,0.069833,0.53792,0.010839,0.53788,1.0216,0.56078
2.32,0.068161,0.53791,0.010326,0.53788,1.0084,0.56013
2.33,0.066527,0.53791,0.0098322,0.53788,0.99535,0.55951
2.34,0.064931,0.53791,0.0093564,0.53788,0.98247,0.55891
2.35,0.063373,0.53791,0.0088987,0.53788,0.96977,0.55832
2.36,0.061853,0.53791,0.0084593,0.53788,0.95723,0.55775
2.37,0.060371,0.53791,0.0080381,0.53788,0.94486,0.5572
2.38,0.058926,0.5379,0.0076352,0.53788,0.93265,0.55666
2.39,0.057519,0.5379,0.0072505,0.53788,0.92059,0.55615
2.4,0.056146,0.5379,0.0068841,0.53788,0.9087,0.55564
2.41,0.054798,0.5379,0.0065358,0.53788,0.89695,0.55515
2.42,0.053473,0.5379,0.0062058,0.53788,0.88537,0.55468
2.43,0.05217,0.5379,0.0058938,0.53788,0.87393,0.55422
2.44,0.05089,0.5379,0.0055956,0.53788,0.86264,0.55377
2.45,0.049633,0.5379,0.0053093,0.53788,0.8515,0.55334
2.46,0.048399,0.5379,0.0050347,0.53788,0.8405,0.55292
2.47,0.047188,0.53789,0.0047718,0.53788,0.82965,0.55251
2.48,0.046,0.53789,0.0045206,0.53788,0.81893,0.55211
2.49,0.044835,0.53789,0.0042809,0.53788,0.80836,0.55173
2.5,0.043694,0.53789,0.0040529,0.53788,0.79793,0.55135
2.51,0.042576,0.53789,0.0038363,0.53788,0.78763,0.55099
2.52,0.041481,0.53789,0.0036311,0.53788,0.77746,0.55064
2.53,0.04041,0.53789,0.0034372,0.53788,0.76743,0.55029
2.54,0.039363,0.53789,0.0032523,0.53788,0.75752,0.54996
2.55,0.03834,0.53789,0.003075,0.53788,0.74775,0.54964
2.56,0.03734,0.53789,0.0029054,0.53788,0.7381,0.54932
2.57,0.036365,0.53789,0.0027435,0.53788,0.72857,0.54901
2.58,0.035414,0.53789,0.0025891,0.53788,0.71918,0.54872
2.59,0.034487,0.53789,0.0024424,0.53788,0.7099,0.54843
2.6,0.033585,0.53789,0.0023032,0.53788,0.70074,0.54815
2.61,0.032707,0.53789,0.0021716,0.53788,0.6917,0.54787
2.62,0.031855,0.53788,0.0020475,0.53788,0.68278,0.54761
2.63,0.031027,0.53788,0.0019309,0.53788,0.67398,0.54735
2.64,0.030225,0.53788,0.0018205,0.53788,0.66529,0.5471
2.65,0.02944,0.53788,0.0017156,0.53788,0.65671,0.54686
2.66,0.028671,0.53788,0.0016162,0.53788,0.64824,0.54662
2.67,0.027916,0.53788,0.0015219,0.53788,0.63988,0.54639
2.68,0.027176,0.53788,0.0014325,0.53788,0.63163,0.54616
2.69,0.02645,0.53788,0.0013472,0.53788,0.62349,0.54595
2.7,0.02574,0.53788,0.0012584,0.53788,0.61545,0.54573
2.71,0.025044,0.53788,0.001161,0.53788,0.60752,0.54553
2.72,0.024363,0.53788,0.001086,0.53788,0.59969,0.54533
2.73,0.023698,0.53788,0.0010068,0.53788,0.59196,0.54513
2.74,0.023047,0.53788,0.00093751,0.53788,0.58433,0.54494
2.75,0.022411,0.53788,0.00087198,0.53788,0.5768,0.54476
2.76,0.02179,0.53788,0.00081208,0.53788,0.56937,0.54458
2.77,0.021184,0.53788,0.00075622,0.53788,0.56203,0.5444
2.78,0.020594,0.53788,0.00070439,0.53788,0.55479,0.54423
2.79,0.020018,0.53788,0.00065608,0.53788,0.54764,0.54407
2.8,0.019458,0.53788,0.00061228,0.53788,0.54059,0.54391
2.81,0.018913,0.53788,0.00056991,0.53788,0.53362,0.54375
2.82,0.018383,0.53788,0.00053306,0.53788,0.52675,0.5436
2.83,0.017863,0.53788,0.00049558,0.53788,0.51996,0.54345
2.84,0.017355,0.53788,0.00046486,0.53788,0.51327,0.5433
2.85,0.016857,0.53788,0.000431,0.53788,0.50666,0.54316
2.86,0.01637,0.53788,0.00040503,0.53788,0.50013,0.54302
2.87,0.015893,0.53788,0.00037677,0.53788,0.49369,0.54289
2.88,0.015427,0.53788,0.00035455,0.53788,0.48733,0.54276
2.89,0.014972,0.53788,0.00032919,0.53788,0.48106,0.54264
2.9,0.014528,0.53788,0.0003102,0.53788,0.47486,0.54251
2.91,0.014094,0.53788,0.00028801,0.53788,0.46875,0.54239
2.92,0.013672,0.53788,0.00027195,0.53788,0.46271,0.54228
2.93,0.01326,0.53788,0.00025254,0.53788,0.45675,0.54216
2.94,0.012859,0.53788,0.00023828,0.53788,0.45087,0.54205
2.95,0.012469,0.53788,0.00022219,0.53788,0.44507,0.54194
2.96,0.01209,0.53788,0.00020876,0.53788,0.43934,0.54184
2.97,0.011721,0.53788,0.00019532,0.53788,0.43368,0.54174
2.98,0.011361,0.53788,0.0001834,0.53788,0.4281,0.54164
2.99,0.011008,0.53788,0.00017256,0.53788,0.42259,0.54154
3,0.010663,0.53788,0.00016132,0.53788,0.41715,0.54145
3.01,0.010326,0.53788,0.00015234,0.53788,0.41178,0.54136
3.02,0.0099977,0.53788,0.00014204,0.53788,0.40648,0.54127
3.03,0.0096771,0.53788,0.00013461,0.53788,0.40125,0.54118
3.04,0.0093647,0.53788,0.0001256,0.53788,0.39609,0.5411
3.05,0.0090604,0.53788,0.00011865,0.53788,0.39099,0.54101
3.06,0.0087643,0.53788,0.00011152,0.53788,0.38596,0.54093
3.07,0.0084764,0.53788,0.0001045,0.53788,0.38099,0.54085
3.08,0.0081969,0.53788,9.89E-05,0.53788,0.37609,0.54078
3.09,0.0079256,0.53788,9.26E-05,0.53788,0.37125,0.5407
3.1,0.0076626,0.53788,8.80E-05,0.53788,0.36647,0.54063
3.11,0.0074065,0.53788,8.21E-05,0.53788,0.36176,0.54056
3.12,0.0071566,0.53788,7.79E-05,0.53788,0.3571,0.54049
3.13,0.006913,0.53788,7.33E-05,0.53788,0.35251,0.54043
3.14,0.0066757,0.53788,6.89E-05,0.53788,0.34797,0.54036
3.15,0.0064447,0.53788,6.55E-05,0.53788,0.3435,0.5403
3.16,0.00622,0.53788,6.13E-05,0.53788,0.33908,0.54024
3.17,0.0060016,0.53788,5.82E-05,0.53788,0.33471,0.54018
3.18,0.0057896,0.53788,5.48E-05,0.53788,0.33041,0.54012
3.19,0.0055839,0.53788,5.17E-05,0.53788,0.32616,0.54006
3.2,0.0053845,0.53788,4.92E-05,0.53788,0.32196,0.54
3.21,0.0051913,0.53788,4.61E-05,0.53788,0.31782,0.53995
3.22,0.0050031,0.53788,4.39E-05,0.53788,0.31373,0.5399
3.23,0.0048199,0.53788,4.14E-05,0.53788,0.3097,0.53985
3.24,0.0046417,0.53788,3.91E-05,0.53788,0.30572,0.5398
3.25,0.0044684,0.53788,3.72E-05,0.53788,0.30178,0.53975
3.26,0.0043001,0.53788,3.50E-05,0.53788,0.2979,0.5397
3.27,0.0041368,0.53788,3.32E-05,0.53788,0.29407,0.53965
3.28,0.0039785,0.53788,3.15E-05,0.53788,0.29029,0.53961
3.29,0.0038254,0.53788,2.97E-05,0.53788,0.28656,0.53956
3.3,0.0036773,0.53788,2.84E-05,0.53788,0.28287,0.53952
3.31,0.0035343,0.53788,2.68E-05,0.53788,0.27924,0.53948
3.32,0.003396,0.53788,2.54E-05,0.53788,0.27564,0.53944
3.33,0.0032618,0.53788,2.43E-05,0.53788,0.2721,0.5394
3.34,0.0031315,0.53788,2.29E-05,0.53788,0.2686,0.53936
3.35,0.0030051,0.53788,2.18E-05,0.53788,0.26515,0.53932
3.36,0.0028827,0.53788,2.07E-05,0.53788,0.26174,0.53929
3.37,0.0027643,0.53788,1.96E-05,0.53788,0.25837,0.53925
3.38,0.0026498,0.53788,1.87E-05,0.53788,0.25505,0.53922
3.39,0.0025393,0.53788,1.77E-05,0.53788,0.25177,0.53918
3.4,0.0024328,0.53788,1.68E-05,0.53788,0.24854,0.53915
3.41,0.0023302,0.53788,1.61E-05,0.53788,0.24534,0.53912
3.42,0.0022308,0.53788,1.53E-05,0.53788,0.24219,0.53908
3.43,0.0021345,0.53788,1.45E-05,0.53788,0.23907,0.53905
3.44,0.0020413,0.53788,1.39E-05,0.53788,0.236,0.53902
3.45,0.0019513,0.53788,1.31E-05,0.53788,0.23297,0.539
3.46,0.0018644,0.53788,1.25E-05,0.53788,0.22997,0.53897
3.47,0.0017806,0.53788,1.20E-05,0.53788,0.22702,0.53894
3.48,0.0017,0.53788,1.14E-05,0.53788,0.2241,0.53891
3.49,0.0016226,0.53788,1.08E-05,0.53788,0.22122,0.53889
3.5,0.0015484,0.53788,1.04E-05,0.53788,0.21837,0.53886
3.51,0.0014769,0.53788,9.88E-06,0.53788,0.21557,0.53884
3.52,0.0014076,0.53788,9.37E-06,0.53788,0.2128,0.53881
3.53,0.0013408,0.53788,9.02E-06,0.53788,0.21006,0.53879
3.54,0.0012763,0.53788,8.59E-06,0.53788,0.20736,0.53876
3.55,0.0012142,0.53788,8.17E-06,0.53788,0.2047,0.53874
3.56,0.0011546,0.53788,7.85E-06,0.53788,0.20207,0.53872
3.57,0.0010975,0.53788,7.50E-06,0.53788,0.19947,0.5387
3.58,0.0010428,0.53788,7.12E-06,0.53788,0.19691,0.53868
3.59,0.00099065,0.53788,6.83E-06,0.53788,0.19438,0.53866
3.6,0.00094087,0.53788,6.56E-06,0.53788,0.19188,0.53864
3.61,0.00089286,0.53788,6.24E-06,0.53788,0.18941,0.53862
3.62,0.00084659,0.53788,5.98E-06,0.53788,0.18698,0.5386
3.63,0.00080207,0.53788,5.75E-06,0.53788,0.18458,0.53858
3.64,0.00075933,0.53788,5.48E-06,0.53788,0.1822,0.53856
3.65,0.0007184,0.53788,5.23E-06,0.53788,0.17986,0.53855
3.66,0.0006793,0.53788,5.03E-06,0.53788,0.17755,0.53853
3.67,0.00064205,0.53788,4.82E-06,0.53788,0.17527,0.53851
3.68,0.00060668,0.53788,4.60E-06,0.53788,0.17302,0.5385
3.69,0.00057322,0.53788,4.42E-06,0.53788,0.1708,0.53848
3.7,0.00054126,0.53788,4.26E-06,0.53788,0.1686,0.53847
3.71,0.00051042,0.53788,4.07E-06,0.53788,0.16644,0.53845
3.72,0.00048074,0.53788,3.89E-06,0.53788,0.1643,0.53844
3.73,0.00045226,0.53788,3.74E-06,0.53788,0.16219,0.53842
3.74,0.00042501,0.53788,3.60E-06,0.53788,0.1601,0.53841
3.75,0.00039903,0.53788,3.44E-06,0.53788,0.15805,0.5384
3.76,0.00037437,0.53788,3.30E-06,0.53788,0.15602,0.53838
3.77,0.00035105,0.53788,3.19E-06,0.53788,0.15401,0.53837
3.78,0.00032911,0.53788,3.07E-06,0.53788,0.15203,0.53836
3.79,0.00030861,0.53788,2.93E-06,0.53788,0.15008,0.53835
3.8,0.00028951,0.53788,2.81E-06,0.53788,0.14815,0.53833
3.81,0.00027122,0.53788,2.72E-06,0.53788,0.14625,0.53832
3.82,0.00025363,0.53788,2.62E-06,0.53788,0.14437,0.53831
3.83,0.00023678,0.53788,2.50E-06,0.53788,0.14252,0.5383
3.84,0.00022069,0.53788,2.41E-06,0.53788,0.14069,0.53829
3.85,0.00020539,0.53788,2.33E-06,0.53788,0.13888,0.53828
3.86,0.00019093,0.53788,2.25E-06,0.53788,0.1371,0.53827
3.87,0.00017734,0.53788,2.15E-06,0.53788,0.13533,0.53826
3.88,0.00016465,0.53788,2.07E-06,0.53788,0.1336,0.53825
3.89,0.0001529,0.53788,2.00E-06,0.53788,0.13188,0.53824
3.9,0.00014213,0.53788,1.93E-06,0.53788,0.13019,0.53823
3.91,0.00013215,0.53788,1.86E-06,0.53788,0.12851,0.53822
3.92,0.00012255,0.53788,1.78E-06,0.53788,0.12686,0.53821
3.93,0.00011334,0.53788,1.72E-06,0.53788,0.12523,0.5382
3.94,0.00010453,0.53788,1.66E-06,0.53788,0.12363,0.5382
3.95,9.62E-05,0.53788,1.61E-06,0.53788,0.12204,0.53819
3.96,8.83E-05,0.53788,1.54E-06,0.53788,0.12047,0.53818
3.97,8.09E-05,0.53788,1.49E-06,0.53788,0.11892,0.53817
3.98,7.40E-05,0.53788,1.44E-06,0.53788,0.1174,0.53817
3.99,6.77E-05,0.53788,1.39E-06,0.53788,0.11589,0.53816
4,6.20E-05,0.53788,1.34E-06,0.53788,0.1144,0.53815
4.01,5.70E-05,0.53788,1.29E-06,0.53788,0.11293,0.53814
4.02,5.24E-05,0.53788,1.25E-06,0.53788,0.11148,0.53814
4.03,4.80E-05,0.53788,1.21E-06,0.53788,0.11005,0.53813
4.04,4.38E-05,0.53788,1.17E-06,0.53788,0.10864,0.53812
4.05,3.97E-05,0.53788,1.13E-06,0.53788,0.10724,0.53812
4.06,3.59E-05,0.53788,1.09E-06,0.53788,0.10587,0.53811
4.07,3.23E-05,0.53788,1.05E-06,0.53788,0.10451,0.53811
4.08,2.90E-05,0.53788,1.02E-06,0.53788,0.10316,0.5381
4.09,2.60E-05,0.53788,9.89E-07,0.53788,0.10184,0.5381
4.1,2.33E-05,0.53788,9.59E-07,0.53788,0.10053,0.53809
4.11,2.09E-05,0.53788,9.27E-07,0.53788,0.099242,0.53808
4.12,1.89E-05,0.53788,8.92E-07,0.53788,0.097967,0.53808
4.13,1.72E-05,0.53788,8.62E-07,0.53788,0.096709,0.53807
4.14,1.56E-05,0.53788,8.37E-07,0.53788,0.095468,0.53807
4.15,1.42E-05,0.53788,8.13E-07,0.53788,0.094242,0.53806
4.16,1.28E-05,0.53788,7.90E-07,0.53788,0.093032,0.53806
4.17,1.16E-05,0.53788,7.64E-07,0.53788,0.091838,0.53806
4.18,1.03E-05,0.53788,7.37E-07,0.53788,0.090659,0.53805
4.19,9.20E-06,0.53788,7.13E-07,0.53788,0.089495,0.53805
4.2,8.27E-06,0.53788,6.91E-07,0.53788,0.088346,0.53804
4.21,7.33E-06,0.53788,6.72E-07,0.53788,0.087212,0.53804
4.22,6.61E-06,0.53788,6.54E-07,0.53788,0.086092,0.53803
4.23,5.85E-06,0.53788,6.35E-07,0.53788,0.084987,0.53803
4.24,5.27E-06,0.53788,6.14E-07,0.53788,0.083896,0.53803
4.25,4.67E-06,0.53788,5.95E-07,0.53788,0.082819,0.53802
4.26,4.21E-06,0.53788,5.75E-07,0.53788,0.081756,0.53802
4.27,3.73E-06,0.53788,5.58E-07,0.53788,0.080707,0.53802
4.28,3.36E-06,0.53788,5.43E-07,0.53788,0.079671,0.53801
4.29,2.97E-06,0.53788,5.28E-07,0.53788,0.078648,0.53801
4.3,2.68E-06,0.53788,5.14E-07,0.53788,0.077638,0.53801
4.31,2.38E-06,0.53788,5.00E-07,0.53788,0.076642,0.538
4.32,2.13E-06,0.53788,4.85E-07,0.53788,0.075658,0.538
4.33,1.89E-06,0.53788,4.70E-07,0.53788,0.074687,0.538
4.34,1.70E-06,0.53788,4.56E-07,0.53788,0.073728,0.53799
4.35,1.52E-06,0.53788,4.41E-07,0.53788,0.072782,0.53799
4.36,1.36E-06,0.53788,4.30E-07,0.53788,0.071848,0.53799
4.37,1.21E-06,0.53788,4.19E-07,0.53788,0.070926,0.53798
4.38,1.08E-06,0.53788,4.08E-07,0.53788,0.070015,0.53798
4.39,9.68E-07,0.53788,3.98E-07,0.53788,0.069117,0.53798
4.4,8.62E-07,0.53788,3.87E-07,0.53788,0.06823,0.53798
4.41,7.74E-07,0.53788,3.76E-07,0.53788,0.067354,0.53797
4.42,6.87E-07,0.53788,3.66E-07,0.53788,0.06649,0.53797
4.43,6.19E-07,0.53788,3.55E-07,0.53788,0.065636,0.53797
4.44,5.47E-07,0.53788,3.45E-07,0.53788,0.064794,0.53797
4.45,4.93E-07,0.53788,3.36E-07,0.53788,0.063962,0.53797
4.46,4.38E-07,0.53788,3.26E-07,0.53788,0.063141,0.53796
4.47,3.94E-07,0.53788,3.18E-07,0.53788,0.062331,0.53796
4.48,3.50E-07,0.53788,3.10E-07,0.53788,0.061531,0.53796
4.49,3.13E-07,0.53788,3.02E-07,0.53788,0.060741,0.53796
4.5,2.81E-07,0.53788,2.95E-07,0.53788,0.059962,0.53795
4.51,2.49E-07,0.53788,2.87E-07,0.53788,0.059193,0.53795
4.52,2.25E-07,0.53788,2.80E-07,0.53788,0.058433,0.53795
4.53,1.98E-07,0.53788,2.74E-07,0.53788,0.057683,0.53795
4.54,1.79E-07,0.53788,2.67E-07,0.53788,0.056943,0.53795
4.55,1.59E-07,0.53788,2.60E-07,0.53788,0.056212,0.53795
4.56,1.43E-07,0.53788,2.53E-07,0.53788,0.055491,0.53794
4.57,1.28E-07,0.53788,2.46E-07,0.53788,0.054779,0.53794
4.58,1.14E-07,0.53788,2.40E-07,0.53788,0.054076,0.53794
4.59,1.02E-07,0.53788,2.34E-07,0.53788,0.053382,0.53794
4.6,9.06E-08,0.53788,2.28E-07,0.53788,0.052697,0.53794
4.61,8.14E-08,0.53788,2.23E-07,0.53788,0.052021,0.53794
4.62,7.25E-08,0.53788,2.17E-07,0.53788,0.051353,0.53793
4.63,6.48E-08,0.53788,2.11E-07,0.53788,0.050694,0.53793
4.64,5.82E-08,0.53788,2.06E-07,0.53788,0.050044,0.53793
4.65,5.16E-08,0.53788,2.01E-07,0.53788,0.049402,0.53793
4.66,4.65E-08,0.53788,1.96E-07,0.53788,0.048768,0.53793
4.67,4.14E-08,0.53788,1.91E-07,0.53788,0.048142,0.53793
4.68,3.69E-08,0.53788,1.87E-07,0.53788,0.047524,0.53793
4.69,3.32E-08,0.53788,1.83E-07,0.53788,0.046915,0.53793
4.7,2.94E-08,0.53788,1.79E-07,0.53788,0.046313,0.53792
4.71,2.65E-08,0.53788,1.74E-07,0.53788,0.045719,0.53792
4.72,2.36E-08,0.53788,1.70E-07,0.53788,0.045132,0.53792
4.73,2.11E-08,0.53788,1.67E-07,0.53788,0.044553,0.53792
4.74,1.90E-08,0.53788,1.63E-07,0.53788,0.043981,0.53792
4.75,1.68E-08,0.53788,1.59E-07,0.53788,0.043417,0.53792
4.76,1.51E-08,0.53788,1.55E-07,0.53788,0.04286,0.53792
4.77,1.35E-08,0.53788,1.52E-07,0.53788,0.04231,0.53792
4.78,1.20E-08,0.53788,1.49E-07,0.53788,0.041767,0.53792
4.79,1.08E-08,0.53788,1.45E-07,0.53788,0.041232,0.53791
4.8,9.64E-09,0.53788,1.42E-07,0.53788,0.040703,0.53791
4.81,8.58E-09,0.53788,1.39E-07,0.53788,0.04018,0.53791
4.82,7.73E-09,0.53788,1.36E-07,0.53788,0.039665,0.53791
4.83,6.88E-09,0.53788,1.33E-07,0.53788,0.039156,0.53791
4.84,6.14E-09,0.53788,1.30E-07,0.53788,0.038654,0.53791
4.85,5.53E-09,0.53788,1.27E-07,0.53788,0.038158,0.53791
4.86,4.90E-09,0.53788,1.25E-07,0.53788,0.037668,0.53791
4.87,4.39E-09,0.53788,1.22E-07,0.53788,0.037185,0.53791
4.88,3.95E-09,0.53788,1.20E-07,0.53788,0.036708,0.53791
4.89,3.50E-09,0.53788,1.17E-07,0.53788,0.036237,0.53791
4.9,3.14E-09,0.53788,1.15E-07,0.53788,0.035772,0.53791
4.91,2.82E-09,0.53788,1.13E-07,0.53788,0.035313,0.53791
4.92,2.51E-09,0.53788,1.10E-07,0.53788,0.03486,0.5379
4.93,2.24E-09,0.53788,1.08E-07,0.53788,0.034413,0.5379
4.94,2.02E-09,0.53788,1.06E-07,0.53788,0.033972,0.5379
4.95,1.79E-09,0.53788,1.03E-07,0.53788,0.033536,0.5379
4.96,1.61E-09,0.53788,1.01E-07,0.53788,0.033106,0.5379
4.97,1.44E-09,0.53788,9.89E-08,0.53788,0.032681,0.5379
4.98,1.28E-09,0.53788,9.68E-08,0.53788,0.032262,0.5379
4.99,1.15E-09,0.53788,9.46E-08,0.53788,0.031848,0.5379


==> vectorGraphics/csv_data/nonlinear_all.csv <==
time,x1,x2,u,lambda,Bf,xTilde1,xTilde2,waHat1,waHat2,waHat3,waHat4,xnorm
0,1,1,2.2425,0.010001,1,0.79688,2.0862,-1,-1,-1,0,1.4142
0.01,1.0101,1.0163,2.1998,0.0000000653,1.1123,0.81365,2.0719,-0.96411,-0.96401,-0.964,0.00017135,1.4329
0.02,1.0203,1.0323,2.1471,4.85E-13,1.238,0.82997,2.0568,-0.92843,-0.92813,-0.92817,0.00038908,1.4514
0.03,1.0307,1.0478,2.092,4.44E-18,1.3789,0.84585,2.0409,-0.89296,-0.89237,-0.89251,0.00064814,1.4698
0.04,1.0413,1.0629,2.0344,0,1.5368,0.86129,2.0245,-0.85771,-0.85673,-0.85702,0.00094278,1.488
0.05,1.052,1.0776,1.9746,0,1.7141,0.87632,2.0077,-0.82267,-0.82124,-0.82173,0.0012671,1.5059
0.06,1.0628,1.0918,1.9126,0,1.9131,0.89093,1.9905,-0.78784,-0.7859,-0.78661,0.0016156,1.5237
0.07,1.0738,1.1055,1.8484,0,2.1368,0.90515,1.973,-0.75322,-0.75072,-0.75169,0.0019829,1.5412
0.08,1.0849,1.1187,1.7821,0,2.3884,0.91897,1.9555,-0.71881,-0.71571,-0.71697,0.0023643,1.5584
0.09,1.0962,1.1314,1.7139,0,2.6717,0.93243,1.9378,-0.68461,-0.68088,-0.68245,0.0027555,1.5753
0.1,1.1076,1.1436,1.6437,0,2.9909,0.94553,1.9202,-0.65061,-0.64624,-0.64812,0.0031527,1.592
0.11,1.1191,1.1552,1.5717,0,3.351,0.95828,1.9026,-0.61681,-0.61178,-0.614,0.0035524,1.6084
0.12,1.1307,1.1663,1.498,0,3.7575,0.97071,1.8852,-0.58322,-0.57753,-0.58009,0.0039514,1.6244
0.13,1.1424,1.1769,1.4227,0,4.2169,0.98281,1.8679,-0.54984,-0.54347,-0.54637,0.0043469,1.6401
0.14,1.1542,1.1868,1.3458,0,4.7367,0.99461,1.8507,-0.51665,-0.50963,-0.51287,0.0047362,1.6555
0.15,1.1661,1.1962,1.2674,0,5.3252,1.0061,1.8338,-0.48366,-0.47599,-0.47957,0.0051168,1.6705
0.16,1.1781,1.205,1.1877,0,5.9925,1.0173,1.8172,-0.45087,-0.44257,-0.44649,0.0054863,1.6852
0.17,1.1902,1.2131,1.1067,0,6.7496,1.0283,1.8008,-0.41828,-0.40937,-0.4136,0.0058425,1.6995
0.18,1.2024,1.2207,1.0246,0,7.6097,1.039,1.7847,-0.38588,-0.37638,-0.38093,0.006183,1.7134
0.19,1.2146,1.2276,0.94144,0,8.5877,1.0495,1.7688,-0.35368,-0.34362,-0.34847,0.006506,1.7269
0.2,1.2269,1.2339,0.8573,0,9.7011,1.0597,1.7533,-0.32168,-0.31108,-0.31621,0.0068093,1.7401
0.21,1.2393,1.2396,0.77232,0,10.97,1.0697,1.7381,-0.28986,-0.27876,-0.28417,0.0070909,1.7528
0.22,1.2517,1.2446,0.68658,0,12.417,1.0794,1.7231,-0.25824,-0.24667,-0.25233,0.0073491,1.7652
0.23,1.2642,1.2489,0.60019,0,14.069,1.089,1.7085,-0.22681,-0.21481,-0.22069,0.007582,1.7771
0.24,1.2767,1.2527,0.51326,0,15.957,1.0984,1.6941,-0.19556,-0.18317,-0.18927,0.0077878,1.7886
0.25,1.2892,1.2557,0.42588,0,18.117,1.1075,1.6801,-0.16451,-0.15176,-0.15805,0.0079647,1.7997
0.26,1.3018,1.2581,0.33817,0,20.588,1.1165,1.6663,-0.13364,-0.12058,-0.12703,0.0081113,1.8104
0.27,1.3144,1.2599,0.25021,0,23.419,1.1253,1.6528,-0.10296,-0.089618,-0.096223,0.0082258,1.8207
0.28,1.327,1.261,0.16212,0,26.664,1.1339,1.6396,-0.072459,-0.058883,-0.065616,0.0083068,1.8306
0.29,1.3396,1.2614,0.073997,0,30.384,1.1423,1.6267,-0.042144,-0.02837,-0.035211,0.0083529,1.84
0.3,1.3522,1.2612,-0.014063,0,34.651,1.1506,1.614,-0.012011,0.001921,-0.0050082,0.0083627,1.8491
0.31,1.3648,1.2603,-0.10196,0,39.544,1.1587,1.6016,0.017942,0.031993,0.024994,0.0083351,1.8577
0.32,1.3774,1.2588,-0.18959,0,45.155,1.1666,1.5894,0.047714,0.061846,0.054798,0.0082689,1.866
0.33,1.39,1.2566,-0.27687,0,51.587,1.1744,1.5774,0.077308,0.091484,0.084403,0.0081632,1.8738
0.34,1.4026,1.2537,-0.36369,0,58.955,1.182,1.5657,0.10672,0.12091,0.11381,0.0080171,1.8812
0.35,1.4151,1.2503,-0.44997,0,67.384,1.1894,1.5542,0.13596,0.15012,0.14303,0.0078298,1.8883
0.36,1.4276,1.2461,-0.53561,0,77.015,1.1967,1.5428,0.16503,0.17912,0.17204,0.0076009,1.8949
0.37,1.44,1.2414,-0.62053,0,87.996,1.2039,1.5317,0.19392,0.20792,0.20087,0.0073299,1.9012
0.38,1.4524,1.236,-0.70463,0,100.49,1.2109,1.5207,0.22264,0.23652,0.22951,0.0070164,1.9071
0.39,1.4647,1.23,-0.78783,0,114.65,1.2177,1.51,0.25118,0.26491,0.25795,0.0066604,1.9127
0.4,1.477,1.2234,-0.87005,0,130.64,1.2244,1.4993,0.27955,0.2931,0.28621,0.0062619,1.9179
0.41,1.4892,1.2162,-0.95122,0,148.63,1.2309,1.4888,0.30776,0.3211,0.31428,0.0058211,1.9227
0.42,1.5013,1.2084,-1.0312,0,168.75,1.2373,1.4785,0.33579,0.34891,0.34217,0.0053383,1.9272
0.43,1.5134,1.2,-1.1101,0,191.1,1.2436,1.4683,0.36365,0.37653,0.36988,0.004814,1.9314
0.44,1.5253,1.191,-1.1876,0,215.76,1.2497,1.4582,0.39135,0.40397,0.3974,0.0042487,1.9352
0.45,1.5372,1.1815,-1.2638,0,242.74,1.2556,1.4481,0.41888,0.43122,0.42475,0.0036433,1.9387
0.46,1.5489,1.1714,-1.3386,0,271.95,1.2614,1.4382,0.44625,0.45829,0.45191,0.0029986,1.942
0.47,1.5606,1.1607,-1.4119,0,303.25,1.267,1.4284,0.47345,0.48518,0.47891,0.0023156,1.9449
0.48,1.5722,1.1496,-1.4837,0,336.36,1.2725,1.4186,0.50049,0.5119,0.50572,0.0015955,1.9476
0.49,1.5836,1.1379,-1.5538,0,370.89,1.2778,1.4089,0.52737,0.53845,0.53237,0.00083955,1.95
0.5,1.5949,1.1257,-1.6224,0,406.34,1.283,1.3993,0.55409,0.56482,0.55885,0.000049,1.9522
0.51,1.6061,1.113,-1.6892,0,442.1,1.288,1.3897,0.58064,0.59104,0.58516,-0.00077476,1.9541
0.52,1.6172,1.0999,-1.7543,0,477.46,1.2928,1.3801,0.60704,0.61709,0.6113,-0.0016302,1.9557
0.53,1.6281,1.0863,-1.8177,0,511.67,1.2975,1.3705,0.63328,0.64298,0.63728,-0.0025157,1.9572
0.54,1.6389,1.0722,-1.8792,0,543.95,1.302,1.3609,0.65936,0.66871,0.66309,-0.0034296,1.9585
0.55,1.6495,1.0577,-1.9389,0,573.54,1.3064,1.3514,0.68529,0.69429,0.68874,-0.0043704,1.9595
0.56,1.66,1.0428,-1.9967,0,599.78,1.3106,1.3418,0.71106,0.71972,0.71424,-0.0053363,1.9604
0.57,1.6704,1.0274,-2.0525,0,622.11,1.3146,1.3322,0.73668,0.74499,0.73957,-0.0063255,1.9611
0.58,1.6806,1.0117,-2.1065,0,640.13,1.3184,1.3226,0.76214,0.77011,0.76475,-0.0073363,1.9616
0.59,1.6906,0.9956,-2.1585,0,653.62,1.3221,1.3129,0.78745,0.79509,0.78978,-0.0083669,1.962
0.6,1.7005,0.97913,-2.2085,0,662.53,1.3256,1.3032,0.81261,0.81992,0.81465,-0.0094155,1.9622
0.61,1.7102,0.96233,-2.2565,0,666.98,1.3289,1.2934,0.83762,0.84461,0.83937,-0.01048,1.9624
0.62,1.7197,0.94519,-2.3025,0,667.23,1.332,1.2836,0.86248,0.86915,0.86394,-0.01156,1.9624
0.63,1.7291,0.92774,-2.3465,0,663.67,1.335,1.2737,0.88719,0.89356,0.88836,-0.012652,1.9623
0.64,1.7383,0.90999,-2.3885,0,656.75,1.3377,1.2637,0.91175,0.91782,0.91264,-0.013755,1.9621
0.65,1.7473,0.89196,-2.4284,0,646.98,1.3403,1.2536,0.93617,0.94195,0.93677,-0.014867,1.9618
0.66,1.7561,0.87366,-2.4663,0,634.88,1.3426,1.2434,0.96043,0.96594,0.96075,-0.015987,1.9615
0.67,1.7648,0.85511,-2.5022,0,620.97,1.3448,1.2331,0.98456,0.98979,0.98459,-0.017112,1.961
0.68,1.7732,0.83632,-2.5361,0,605.72,1.3467,1.2227,1.0085,1.0135,1.0083,-0.018242,1.9606
0.69,1.7815,0.81732,-2.568,0,589.57,1.3485,1.2121,1.0324,1.0371,1.0318,-0.019374,1.96
0.7,1.7896,0.7981,-2.5979,0,572.91,1.35,1.2015,1.0561,1.0606,1.0553,-0.020507,1.9595
0.71,1.7975,0.7787,-2.6257,0,556.06,1.3513,1.1907,1.0796,1.0839,1.0785,-0.02164,1.9589
0.72,1.8052,0.75912,-2.6517,0,539.29,1.3524,1.1797,1.103,1.1071,1.1017,-0.022771,1.9583
0.73,1.8127,0.73938,-2.6756,0,522.83,1.3533,1.1686,1.1263,1.1301,1.1247,-0.023898,1.9576
0.74,1.8199,0.7195,-2.6977,0,506.85,1.354,1.1574,1.1494,1.1531,1.1476,-0.025021,1.957
0.75,1.827,0.69948,-2.7178,0,491.48,1.3544,1.146,1.1724,1.1759,1.1703,-0.026138,1.9564
0.76,1.8339,0.67935,-2.7361,0,476.82,1.3546,1.1344,1.1953,1.1985,1.1929,-0.027247,1.9557
0.77,1.8406,0.65912,-2.7525,0,462.95,1.3546,1.1227,1.218,1.2211,1.2154,-0.028348,1.9551
0.78,1.8471,0.6388,-2.7671,0,449.9,1.3544,1.1108,1.2406,1.2435,1.2377,-0.029438,1.9545
0.79,1.8534,0.6184,-2.7798,0,437.69,1.3539,1.0987,1.263,1.2658,1.2599,-0.030516,1.9538
0.8,1.8595,0.59795,-2.7908,0,426.34,1.3531,1.0865,1.2853,1.288,1.282,-0.031582,1.9533
0.81,1.8654,0.57744,-2.8001,0,415.83,1.3522,1.074,1.3075,1.31,1.304,-0.032633,1.9527
0.82,1.871,0.5569,-2.8077,0,406.17,1.351,1.0614,1.3295,1.332,1.3258,-0.033671,1.9522
0.83,1.8765,0.53634,-2.8136,0,397.31,1.3495,1.0486,1.3515,1.3538,1.3475,-0.034693,1.9516
0.84,1.8818,0.51576,-2.8179,0,389.25,1.3478,1.0357,1.3732,1.3754,1.3691,-0.035698,1.9512
0.85,1.8868,0.49519,-2.8206,0,381.94,1.3458,1.0225,1.3949,1.397,1.3905,-0.036687,1.9507
0.86,1.8917,0.47464,-2.8217,0,375.36,1.3436,1.0092,1.4164,1.4184,1.4119,-0.037658,1.9503
0.87,1.8963,0.4541,-2.8214,0,369.48,1.3411,0.99566,1.4378,1.4397,1.4331,-0.03861,1.9499
0.88,1.9007,0.43361,-2.8195,0,364.26,1.3384,0.98197,1.4591,1.4609,1.4542,-0.039543,1.9496
0.89,1.905,0.41315,-2.8162,0,359.67,1.3354,0.96809,1.4802,1.482,1.4751,-0.040456,1.9493
0.9,1.909,0.39276,-2.8116,0,355.67,1.3321,0.95403,1.5012,1.503,1.496,-0.041349,1.949
0.91,1.9128,0.37244,-2.8055,0,352.23,1.3286,0.9398,1.5221,1.5238,1.5167,-0.042221,1.9488
0.92,1.9165,0.35219,-2.7982,0,349.31,1.3248,0.9254,1.5428,1.5445,1.5373,-0.043072,1.9486
0.93,1.9199,0.33202,-2.7895,0,346.89,1.3208,0.91083,1.5635,1.5651,1.5578,-0.0439,1.9484
0.94,1.9231,0.31196,-2.7797,0,344.93,1.3165,0.89609,1.584,1.5856,1.5782,-0.044706,1.9482
0.95,1.9261,0.29199,-2.7686,0,343.39,1.312,0.8812,1.6044,1.6059,1.5984,-0.045489,1.9481
0.96,1.9289,0.27214,-2.7564,0,342.25,1.3072,0.86615,1.6246,1.6262,1.6186,-0.046248,1.948
0.97,1.9316,0.25241,-2.7431,0,341.46,1.3021,0.85095,1.6448,1.6463,1.6386,-0.046984,1.948
0.98,1.934,0.23281,-2.7288,0,341,1.2968,0.83561,1.6648,1.6663,1.6585,-0.047696,1.948
0.99,1.9362,0.21335,-2.7134,0,340.82,1.2912,0.82014,1.6847,1.6862,1.6783,-0.048385,1.9479
1,1.9383,0.19403,-2.697,0,340.89,1.2853,0.80453,1.7045,1.7059,1.698,-0.049049,1.9479
1.01,1.9401,0.17485,-2.6796,0,341.17,1.2792,0.7888,1.7241,1.7256,1.7176,-0.04969,1.948
1.02,1.9418,0.15584,-2.6614,0,341.63,1.2729,0.77295,1.7437,1.7451,1.737,-0.050306,1.948
1.03,1.9432,0.13699,-2.6422,0,342.21,1.2663,0.75699,1.7631,1.7645,1.7564,-0.050899,1.948
1.04,1.9445,0.1183,-2.6223,0,342.89,1.2594,0.74093,1.7824,1.7838,1.7756,-0.051466,1.9481
1.05,1.9456,0.099796,-2.6015,0,343.61,1.2524,0.72478,1.8016,1.803,1.7948,-0.052009,1.9481
1.06,1.9465,0.081467,-2.58,0,344.34,1.245,0.70855,1.8207,1.822,1.8138,-0.052526,1.9482
1.07,1.9472,0.063323,-2.5578,0,345.02,1.2375,0.69223,1.8397,1.841,1.8327,-0.053018,1.9482
1.08,1.9478,0.045369,-2.5349,0,345.61,1.2297,0.67586,1.8586,1.8598,1.8515,-0.053484,1.9483
1.09,1.9481,0.027608,-2.5113,0,346.05,1.2216,0.65942,1.8773,1.8785,1.8702,-0.053924,1.9483
1.1,1.9483,0.010046,-2.4872,0,346.31,1.2134,0.64293,1.8959,1.8971,1.8888,-0.054338,1.9483
1.11,1.9483,-0.0071726,-2.3312,2.4959,346.32,1.2049,0.62641,1.9145,1.9156,1.9073,-0.054729,1.9483
1.12,1.9482,-0.020409,-1.4908,6.3898,345.63,1.1962,0.6099,1.9329,1.934,1.9257,-0.05511,1.9483
1.13,1.9479,-0.027704,-0.8446,7.9176,343.49,1.1874,0.59361,1.9512,1.9522,1.944,-0.05548,1.9481
1.14,1.9476,-0.031427,-0.51655,8.4976,340.19,1.1785,0.5777,1.9694,1.9703,1.9621,-0.055848,1.9479
1.15,1.9473,-0.03342,-0.3632,8.7386,336.26,1.1696,0.56224,1.9874,1.9884,1.9802,-0.056217,1.9476
1.16,1.947,-0.034613,-0.29282,8.8477,332.03,1.1607,0.54725,2.0054,2.0063,1.9981,-0.05659,1.9473
1.17,1.9466,-0.035441,-0.26079,8.9009,327.68,1.1518,0.53276,2.0233,2.024,2.0159,-0.056965,1.9469
1.18,1.9463,-0.036103,-0.24649,8.9289,323.28,1.1429,0.51874,2.0411,2.0417,2.0336,-0.057345,1.9466
1.19,1.9459,-0.036694,-0.24033,8.9448,318.87,1.134,0.5052,2.0587,2.0593,2.0513,-0.057728,1.9462
1.2,1.9455,-0.037255,-0.23806,8.9543,314.48,1.1251,0.4921,2.0763,2.0768,2.0688,-0.058115,1.9459
1.21,1.9452,-0.037811,-0.23731,8.9603,310.11,1.1163,0.47945,2.0937,2.0941,2.0862,-0.058505,1.9455
1.22,1.9448,-0.03836,-0.23822,8.9628,305.77,1.1075,0.46723,2.111,2.1114,2.1034,-0.058899,1.9452
1.23,1.9444,-0.038914,-0.23959,8.9632,301.45,1.0987,0.45542,2.1283,2.1285,2.1206,-0.059296,1.9448
1.24,1.944,-0.03948,-0.24083,8.9623,297.16,1.0899,0.44401,2.1454,2.1455,2.1377,-0.059695,1.9444
1.25,1.9436,-0.040055,-0.24213,8.9598,292.9,1.0812,0.43298,2.1625,2.1625,2.1547,-0.060098,1.944
1.26,1.9432,-0.040642,-0.24344,8.9559,288.68,1.0725,0.42232,2.1794,2.1793,2.1716,-0.060503,1.9436
1.27,1.9428,-0.041237,-0.24487,8.9504,284.48,1.0639,0.41201,2.1962,2.196,2.1883,-0.060912,1.9432
1.28,1.9424,-0.041845,-0.24628,8.9435,280.32,1.0553,0.40205,2.2129,2.2126,2.205,-0.061322,1.9428
1.29,1.9419,-0.042462,-0.24788,8.9351,276.18,1.0467,0.39242,2.2296,2.2291,2.2216,-0.061736,1.9424
1.3,1.9415,-0.043092,-0.24934,8.9254,272.08,1.0382,0.3831,2.2461,2.2456,2.2381,-0.062152,1.942
1.31,1.9411,-0.043733,-0.25088,8.9143,268.01,1.0298,0.37409,2.2625,2.2619,2.2544,-0.062571,1.9416
1.32,1.9406,-0.044387,-0.25241,8.9018,263.98,1.0213,0.36537,2.2789,2.2781,2.2707,-0.062992,1.9412
1.33,1.9402,-0.045052,-0.25407,8.8879,259.97,1.013,0.35693,2.2951,2.2942,2.2869,-0.063416,1.9407
1.34,1.9397,-0.045731,-0.25572,8.8728,256,1.0046,0.34876,2.3112,2.3102,2.3029,-0.063841,1.9403
1.35,1.9393,-0.046421,-0.25746,8.8562,252.05,0.99633,0.34085,2.3273,2.3261,2.3189,-0.064269,1.9398
1.36,1.9388,-0.047124,-0.2593,8.8384,248.15,0.98809,0.33319,2.3432,2.3419,2.3348,-0.064698,1.9394
1.37,1.9383,-0.047843,-0.261,8.8194,244.27,0.97989,0.32576,2.3591,2.3577,2.3506,-0.065129,1.9389
1.38,1.9379,-0.048573,-0.26294,8.799,240.43,0.97174,0.31856,2.3748,2.3733,2.3663,-0.065562,1.9385
1.39,1.9374,-0.049319,-0.26476,8.7775,236.62,0.96364,0.31157,2.3905,2.3888,2.3818,-0.065996,1.938
1.4,1.9369,-0.050079,-0.26669,8.7547,232.85,0.95558,0.30479,2.4061,2.4042,2.3973,-0.066431,1.9375
1.41,1.9364,-0.050853,-0.26874,8.7306,229.1,0.94757,0.29821,2.4216,2.4196,2.4127,-0.066867,1.937
1.42,1.9359,-0.051645,-0.27065,8.7055,225.4,0.9396,0.29182,2.4369,2.4348,2.4281,-0.067303,1.9365
1.43,1.9353,-0.05245,-0.27281,8.6791,221.72,0.93168,0.28561,2.4522,2.45,2.4433,-0.067741,1.936
1.44,1.9348,-0.053272,-0.27491,8.6515,218.08,0.92381,0.27956,2.4674,2.465,2.4584,-0.068179,1.9355
1.45,1.9343,-0.054111,-0.27704,8.6229,214.48,0.91598,0.27368,2.4825,2.48,2.4734,-0.068617,1.935
1.46,1.9337,-0.054965,-0.27937,8.593,210.91,0.9082,0.26795,2.4976,2.4949,2.4884,-0.069055,1.9345
1.47,1.9332,-0.055839,-0.28154,8.5621,207.37,0.90046,0.26237,2.5125,2.5096,2.5032,-0.069494,1.934
1.48,1.9326,-0.056728,-0.28394,8.53,203.87,0.89277,0.25693,2.5273,2.5243,2.518,-0.069932,1.9334
1.49,1.932,-0.057635,-0.28639,8.4969,200.4,0.88512,0.25162,2.5421,2.5389,2.5327,-0.070369,1.9329
1.5,1.9315,-0.058564,-0.28875,8.4627,196.97,0.87752,0.24643,2.5568,2.5534,2.5472,-0.070806,1.9323
1.51,1.9309,-0.059508,-0.29137,8.4274,193.57,0.86996,0.24136,2.5713,2.5679,2.5617,-0.071242,1.9318
1.52,1.9303,-0.060474,-0.2939,8.3912,190.21,0.86244,0.2364,2.5858,2.5822,2.5762,-0.071678,1.9312
1.53,1.9297,-0.061459,-0.29653,8.3539,186.88,0.85497,0.23155,2.6002,2.5964,2.5905,-0.072112,1.9306
1.54,1.929,-0.062463,-0.29932,8.3155,183.59,0.84754,0.22679,2.6146,2.6106,2.6047,-0.072544,1.93
1.55,1.9284,-0.063491,-0.302,8.2763,180.33,0.84015,0.22212,2.6288,2.6247,2.6189,-0.072975,1.9295
1.56,1.9278,-0.064538,-0.30488,8.2361,177.11,0.8328,0.21754,2.6429,2.6387,2.6329,-0.073404,1.9288
1.57,1.9271,-0.065607,-0.30784,8.1949,173.93,0.82549,0.21304,2.657,2.6526,2.6469,-0.073831,1.9282
1.58,1.9265,-0.0667,-0.31071,8.1528,170.78,0.81822,0.20862,2.671,2.6664,2.6608,-0.074255,1.9276
1.59,1.9258,-0.067814,-0.31383,8.1098,167.66,0.811,0.20427,2.6849,2.6801,2.6746,-0.074676,1.927
1.6,1.9251,-0.068952,-0.31695,8.066,164.58,0.80381,0.19998,2.6987,2.6938,2.6884,-0.075095,1.9263
1.61,1.9244,-0.070115,-0.32005,8.0213,161.53,0.79666,0.19575,2.7124,2.7073,2.702,-0.07551,1.9257
1.62,1.9237,-0.071301,-0.32337,7.9758,158.53,0.78955,0.19158,2.7261,2.7208,2.7156,-0.075921,1.925
1.63,1.923,-0.072512,-0.32667,7.9295,155.55,0.78248,0.18746,2.7396,2.7342,2.7291,-0.076328,1.9243
1.64,1.9222,-0.07375,-0.33001,7.8825,152.61,0.77544,0.18338,2.7531,2.7475,2.7425,-0.076731,1.9237
1.65,1.9215,-0.075012,-0.33354,7.8347,149.71,0.76845,0.17935,2.7665,2.7608,2.7558,-0.077128,1.923
1.66,1.9207,-0.076302,-0.33702,7.7863,146.84,0.76148,0.17535,2.7799,2.7739,2.7691,-0.077519,1.9223
1.67,1.92,-0.077621,-0.3405,7.7372,144.01,0.75456,0.1714,2.7931,2.787,2.7823,-0.077904,1.9215
1.68,1.9192,-0.078967,-0.34408,7.6875,141.22,0.74767,0.16747,2.8063,2.8,2.7954,-0.078281,1.9208
1.69,1.9184,-0.08034,-0.34776,7.6371,138.46,0.74082,0.16357,2.8194,2.8129,2.8084,-0.078649,1.9201
1.7,1.9176,-0.081742,-0.35151,7.5863,135.73,0.734,0.1597,2.8324,2.8257,2.8213,-0.079009,1.9193
1.71,1.9168,-0.083173,-0.35534,7.5349,133.04,0.72721,0.15585,2.8453,2.8385,2.8342,-0.079358,1.9186
1.72,1.9159,-0.084633,-0.35925,7.4831,130.39,0.72046,0.15202,2.8582,2.8512,2.847,-0.079699,1.9178
1.73,1.9151,-0.086122,-0.36321,7.4309,127.77,0.71374,0.14821,2.871,2.8638,2.8597,-0.080031,1.917
1.74,1.9142,-0.087643,-0.36721,7.3782,125.19,0.70705,0.14441,2.8837,2.8763,2.8724,-0.080356,1.9162
1.75,1.9133,-0.089193,-0.37127,7.3252,122.64,0.7004,0.14062,2.8963,2.8887,2.885,-0.080673,1.9154
1.76,1.9124,-0.090774,-0.37538,7.2719,120.13,0.69378,0.13685,2.9089,2.9011,2.8975,-0.080981,1.9146
1.77,1.9115,-0.092387,-0.37953,7.2184,117.65,0.68719,0.13308,2.9214,2.9134,2.9099,-0.081279,1.9137
1.78,1.9106,-0.094031,-0.38375,7.1647,115.21,0.68063,0.12932,2.9338,2.9256,2.9223,-0.081564,1.9129
1.79,1.9096,-0.095707,-0.38799,7.1108,112.8,0.6741,0.12557,2.9461,2.9378,2.9346,-0.081835,1.912
1.8,1.9087,-0.097416,-0.39225,7.0569,110.43,0.6676,0.12182,2.9584,2.9498,2.9468,-0.082088,1.9111
1.81,1.9077,-0.099158,-0.39654,7.003,108.1,0.66112,0.11807,2.9706,2.9618,2.9589,-0.082323,1.9102
1.82,1.9067,-0.10093,-0.40084,6.9491,105.79,0.65468,0.11433,2.9827,2.9738,2.971,-0.082544,1.9093
1.83,1.9056,-0.10274,-0.40513,6.8953,103.53,0.64827,0.11058,2.9947,2.9856,2.983,-0.082757,1.9084
1.84,1.9046,-0.10458,-0.4094,6.8416,101.3,0.64188,0.10684,3.0067,2.9974,2.995,-0.082965,1.9075
1.85,1.9036,-0.10645,-0.41365,6.788,99.097,0.63552,0.1031,3.0186,3.0091,3.0068,-0.083166,1.9065
1.86,1.9025,-0.10835,-0.41788,6.7347,96.934,0.62919,0.099355,3.0304,3.0207,3.0186,-0.08336,1.9056
1.87,1.9014,-0.11029,-0.42208,6.6816,94.804,0.62288,0.095612,3.0422,3.0323,3.0304,-0.083544,1.9046
1.88,1.9003,-0.11225,-0.42627,6.629,92.709,0.6166,0.091869,3.0539,3.0438,3.042,-0.083718,1.9036
1.89,1.8991,-0.11425,-0.43037,6.5768,90.648,0.61034,0.088128,3.0655,3.0552,3.0536,-0.083879,1.9026
1.9,1.898,-0.11628,-0.43445,6.5251,88.62,0.60411,0.084386,3.0771,3.0666,3.0652,-0.084026,1.9016
1.91,1.8968,-0.11834,-0.43848,6.474,86.626,0.5979,0.080647,3.0885,3.0779,3.0767,-0.084158,1.9005
1.92,1.8956,-0.12043,-0.44237,6.4235,84.666,0.59172,0.07691,3.1,3.0891,3.0881,-0.084275,1.8994
1.93,1.8944,-0.12255,-0.44619,6.3738,82.739,0.58555,0.073176,3.1113,3.1002,3.0994,-0.084373,1.8984
1.94,1.8932,-0.1247,-0.44991,6.3249,80.846,0.57942,0.069447,3.1226,3.1113,3.1107,-0.084453,1.8973
1.95,1.8919,-0.12688,-0.45351,6.2769,78.985,0.5733,0.065724,3.1338,3.1223,3.1219,-0.084512,1.8962
1.96,1.8906,-0.12908,-0.457,6.2298,77.157,0.5672,0.062009,3.145,3.1333,3.133,-0.08455,1.895
1.97,1.8893,-0.13131,-0.46034,6.1838,75.362,0.56113,0.058302,3.156,3.1442,3.1441,-0.084564,1.8939
1.98,1.888,-0.13357,-0.46355,6.1388,73.599,0.55508,0.054607,3.1671,3.155,3.1552,-0.084553,1.8927
1.99,1.8867,-0.13585,-0.46661,6.0951,71.869,0.54904,0.050924,3.178,3.1657,3.1662,-0.084514,1.8915
2,1.8853,-0.13815,-0.4695,6.0526,70.17,0.54303,0.047257,3.1889,3.1764,3.1771,-0.084447,1.8903
2.01,1.8839,-0.14047,-0.47223,6.0114,68.503,0.53704,0.043606,3.1997,3.187,3.1879,-0.084348,1.8891
2.02,1.8825,-0.14282,-0.47476,5.9716,66.867,0.53106,0.039975,3.2105,3.1976,3.1987,-0.084216,1.8879
2.03,1.881,-0.14518,-0.47711,5.9333,65.263,0.5251,0.036367,3.2212,3.2081,3.2095,-0.084048,1.8866
2.04,1.8796,-0.14756,-0.47925,5.8964,63.689,0.51916,0.032783,3.2318,3.2185,3.2202,-0.083842,1.8854
2.05,1.8781,-0.14996,-0.48119,5.8612,62.146,0.51324,0.029227,3.2424,3.2289,3.2308,-0.083596,1.8841
2.06,1.8766,-0.15237,-0.48291,5.8277,60.634,0.50733,0.025701,3.2529,3.2391,3.2414,-0.083307,1.8828
2.07,1.875,-0.1548,-0.48441,5.7959,59.151,0.50144,0.022209,3.2633,3.2494,3.252,-0.082973,1.8814
2.08,1.8735,-0.15724,-0.48568,5.7658,57.699,0.49557,0.018754,3.2737,3.2595,3.2625,-0.08259,1.8801
2.09,1.8719,-0.15968,-0.48671,5.7376,56.275,0.48971,0.015339,3.284,3.2696,3.2729,-0.082158,1.8787
2.1,1.8703,-0.16214,-0.48751,5.7112,54.881,0.48386,0.011966,3.2943,3.2797,3.2834,-0.081672,1.8773
2.11,1.8687,-0.1646,-0.48806,5.6867,53.516,0.47803,0.0086404,3.3045,3.2896,3.2937,-0.081132,1.8759
2.12,1.867,-0.16706,-0.48837,5.6643,52.18,0.47221,0.0053644,3.3146,3.2996,3.304,-0.080536,1.8745
2.13,1.8653,-0.16953,-0.48843,5.6437,50.871,0.46641,0.0021417,3.3247,3.3094,3.3143,-0.079883,1.873
2.14,1.8636,-0.172,-0.48824,5.6252,49.591,0.46062,-0.0010241,3.3347,3.3192,3.3245,-0.079172,1.8715
2.15,1.8619,-0.17446,-0.48779,5.6087,48.338,0.45484,-0.0041297,3.3447,3.3289,3.3347,-0.078403,1.87
2.16,1.8601,-0.17693,-0.4871,5.5942,47.112,0.44907,-0.0071715,3.3546,3.3386,3.3449,-0.077578,1.8685
2.17,1.8583,-0.17939,-0.48614,5.5818,45.914,0.44332,-0.010146,3.3645,3.3482,3.355,-0.076698,1.867
2.18,1.8565,-0.18184,-0.48494,5.5713,44.742,0.43758,-0.013049,3.3743,3.3577,3.365,-0.075767,1.8654
2.19,1.8547,-0.18428,-0.48348,5.5628,43.596,0.43184,-0.015879,3.384,3.3672,3.375,-0.074787,1.8638
2.2,1.8528,-0.18672,-0.48177,5.5563,42.476,0.42612,-0.01863,3.3937,3.3766,3.385,-0.073763,1.8622
2.21,1.851,-0.18914,-0.4798,5.5517,41.381,0.42041,-0.0213,3.4033,3.3859,3.3949,-0.072701,1.8606
2.22,1.8491,-0.19154,-0.47759,5.5489,40.312,0.4147,-0.023886,3.4129,3.3952,3.4048,-0.071607,1.859
2.23,1.8471,-0.19393,-0.47513,5.5479,39.267,0.40901,-0.026384,3.4224,3.4044,3.4146,-0.070488,1.8573
2.24,1.8452,-0.19631,-0.47243,5.5487,38.247,0.40332,-0.02879,3.4319,3.4136,3.4244,-0.06935,1.8556
2.25,1.8432,-0.19866,-0.46949,5.5511,37.251,0.39764,-0.031103,3.4413,3.4227,3.4341,-0.0682,1.8539
2.26,1.8412,-0.201,-0.46634,5.5552,36.278,0.39197,-0.033318,3.4507,3.4318,3.4438,-0.067046,1.8521
2.27,1.8392,-0.20331,-0.46298,5.5608,35.329,0.38631,-0.035433,3.46,3.4408,3.4534,-0.065895,1.8504
2.28,1.8371,-0.20559,-0.45942,5.5678,34.403,0.38066,-0.037446,3.4692,3.4498,3.463,-0.064752,1.8486
2.29,1.8351,-0.20786,-0.45568,5.5762,33.499,0.37501,-0.039353,3.4784,3.4587,3.4725,-0.063624,1.8468
2.3,1.833,-0.21009,-0.45178,5.5859,32.618,0.36936,-0.041152,3.4876,3.4675,3.4819,-0.062516,1.845
2.31,1.8309,-0.2123,-0.44774,5.5968,31.758,0.36373,-0.042842,3.4967,3.4763,3.4913,-0.061434,1.8431
2.32,1.8287,-0.21448,-0.44358,5.6089,30.92,0.35809,-0.044419,3.5057,3.485,3.5006,-0.060381,1.8413
2.33,1.8266,-0.21663,-0.43933,5.6219,30.103,0.35247,-0.045882,3.5147,3.4937,3.5099,-0.059361,1.8394
2.34,1.8244,-0.21875,-0.43501,5.636,29.306,0.34684,-0.04723,3.5237,3.5023,3.5191,-0.058376,1.8375
2.35,1.8222,-0.22084,-0.43065,5.6509,28.53,0.34123,-0.04846,3.5326,3.5109,3.5282,-0.057428,1.8355
2.36,1.82,-0.2229,-0.42627,5.6665,27.774,0.33561,-0.049573,3.5414,3.5195,3.5373,-0.056519,1.8336
2.37,1.8178,-0.22493,-0.4219,5.6829,27.038,0.33,-0.050567,3.5502,3.5279,3.5463,-0.055649,1.8316
2.38,1.8155,-0.22693,-0.41758,5.6998,26.321,0.32439,-0.051441,3.559,3.5364,3.5552,-0.05482,1.8296
2.39,1.8132,-0.2289,-0.41332,5.7173,25.623,0.31879,-0.052195,3.5677,3.5448,3.5641,-0.054029,1.8276
2.4,1.8109,-0.23084,-0.40915,5.7351,24.943,0.31318,-0.05283,3.5764,3.5531,3.5729,-0.053278,1.8256
2.41,1.8086,-0.23275,-0.40511,5.7532,24.282,0.30758,-0.053344,3.585,3.5614,3.5817,-0.052564,1.8235
2.42,1.8063,-0.23464,-0.40121,5.7716,23.639,0.30198,-0.05374,3.5935,3.5697,3.5904,-0.051887,1.8214
2.43,1.8039,-0.2365,-0.39747,5.79,23.013,0.29638,-0.054017,3.602,3.5778,3.599,-0.051244,1.8193
2.44,1.8015,-0.23834,-0.39393,5.8084,22.404,0.29078,-0.054176,3.6105,3.586,3.6076,-0.050634,1.8172
2.45,1.7991,-0.24015,-0.3906,5.8268,21.812,0.28518,-0.054221,3.6189,3.5941,3.6161,-0.050054,1.8151
2.46,1.7967,-0.24195,-0.3875,5.8449,21.236,0.27958,-0.054151,3.6272,3.6022,3.6246,-0.049502,1.8129
2.47,1.7943,-0.24372,-0.38465,5.8627,20.677,0.27398,-0.053969,3.6355,3.6102,3.633,-0.048979,1.8108
2.48,1.7919,-0.24548,-0.38205,5.88,20.133,0.26837,-0.053678,3.6438,3.6181,3.6413,-0.048485,1.8086
2.49,1.7894,-0.24722,-0.3797,5.8968,19.604,0.26276,-0.05328,3.652,3.626,3.6496,-0.048022,1.8064
2.5,1.7869,-0.24895,-0.37762,5.9129,19.091,0.25715,-0.052778,3.6602,3.6339,3.6578,-0.047593,1.8042
2.51,1.7844,-0.25067,-0.3758,5.9282,18.591,0.25154,-0.052176,3.6683,3.6417,3.666,-0.047199,1.8019
2.52,1.7819,-0.25238,-0.37427,5.9426,18.107,0.24592,-0.051476,3.6764,3.6495,3.6741,-0.046836,1.7997
2.53,1.7794,-0.25408,-0.37302,5.956,17.636,0.24029,-0.050683,3.6844,3.6573,3.6822,-0.046502,1.7974
2.54,1.7768,-0.25577,-0.37206,5.9684,17.178,0.23466,-0.049801,3.6924,3.665,3.6902,-0.046195,1.7951
2.55,1.7742,-0.25747,-0.3714,5.9795,16.733,0.22903,-0.048834,3.7004,3.6726,3.6981,-0.045911,1.7928
2.56,1.7717,-0.25916,-0.37104,5.9895,16.302,0.22339,-0.047786,3.7082,3.6802,3.706,-0.045648,1.7905
2.57,1.7691,-0.26086,-0.37099,5.9981,15.882,0.21773,-0.046663,3.7161,3.6878,3.7139,-0.045404,1.7882
2.58,1.7664,-0.26256,-0.37123,6.0053,15.475,0.21207,-0.045469,3.7239,3.6953,3.7217,-0.045177,1.7859
2.59,1.7638,-0.26426,-0.37177,6.0111,15.08,0.20641,-0.044209,3.7316,3.7028,3.7294,-0.044965,1.7835
2.6,1.7612,-0.26598,-0.37261,6.0153,14.696,0.20073,-0.042889,3.7394,3.7102,3.7371,-0.044766,1.7811
2.61,1.7585,-0.2677,-0.37372,6.0179,14.322,0.19504,-0.041514,3.747,3.7176,3.7447,-0.04458,1.7788
2.62,1.7558,-0.26944,-0.37512,6.0188,13.96,0.18934,-0.040089,3.7546,3.7249,3.7523,-0.044406,1.7764
2.63,1.7531,-0.2712,-0.37679,6.0181,13.608,0.18363,-0.038621,3.7622,3.7322,3.7599,-0.04424,1.774
2.64,1.7504,-0.27297,-0.37872,6.0155,13.266,0.17791,-0.037115,3.7698,3.7395,3.7674,-0.044084,1.7715
2.65,1.7476,-0.27476,-0.38091,6.0112,12.934,0.17218,-0.035578,3.7772,3.7467,3.7748,-0.043936,1.7691
2.66,1.7449,-0.27657,-0.38333,6.005,12.612,0.16643,-0.034014,3.7847,3.7539,3.7823,-0.043794,1.7667
2.67,1.7421,-0.27841,-0.38599,5.9969,12.298,0.16067,-0.032429,3.7921,3.761,3.7896,-0.043658,1.7642
2.68,1.7393,-0.28026,-0.38887,5.9868,11.994,0.15489,-0.030831,3.7995,3.7681,3.7969,-0.043526,1.7618
2.69,1.7365,-0.28215,-0.39196,5.9749,11.698,0.14911,-0.029224,3.8068,3.7752,3.8042,-0.043399,1.7593
2.7,1.7337,-0.28406,-0.39524,5.961,11.411,0.1433,-0.027615,3.8141,3.7822,3.8114,-0.043274,1.7568
2.71,1.7308,-0.286,-0.39872,5.9451,11.131,0.13748,-0.026009,3.8213,3.7892,3.8186,-0.04315,1.7543
2.72,1.728,-0.28798,-0.40237,5.9273,10.86,0.13165,-0.024413,3.8285,3.7961,3.8258,-0.043028,1.7518
2.73,1.7251,-0.28998,-0.40618,5.9075,10.596,0.12579,-0.022831,3.8356,3.803,3.8329,-0.042905,1.7493
2.74,1.7222,-0.29202,-0.41014,5.8857,10.339,0.11993,-0.021269,3.8427,3.8098,3.8399,-0.042781,1.7467
2.75,1.7192,-0.29409,-0.41425,5.862,10.089,0.11404,-0.019733,3.8498,3.8166,3.847,-0.042654,1.7442
2.76,1.7163,-0.29619,-0.41848,5.8363,9.8467,0.10814,-0.018227,3.8568,3.8234,3.8539,-0.042524,1.7416
2.77,1.7133,-0.29833,-0.42283,5.8088,9.6106,0.10222,-0.016758,3.8638,3.8301,3.8609,-0.04239,1.7391
2.78,1.7103,-0.30051,-0.42729,5.7793,9.381,0.096284,-0.015329,3.8708,3.8368,3.8678,-0.042251,1.7365
2.79,1.7073,-0.30273,-0.43184,5.7479,9.1576,0.09033,-0.013945,3.8777,3.8434,3.8747,-0.042106,1.7339
2.8,1.7043,-0.30498,-0.43647,5.7147,8.9402,0.084358,-0.012612,3.8845,3.85,3.8815,-0.041954,1.7313
2.81,1.7012,-0.30727,-0.44116,5.6798,8.7287,0.078367,-0.011332,3.8914,3.8566,3.8883,-0.041794,1.7287
2.82,1.6981,-0.3096,-0.44592,5.643,8.5228,0.072359,-0.01011,3.8981,3.8631,3.895,-0.041625,1.7261
2.83,1.695,-0.31197,-0.45072,5.6045,8.3224,0.066333,-0.0089489,3.9049,3.8696,3.9018,-0.041446,1.7235
2.84,1.6919,-0.31439,-0.45556,5.5644,8.1272,0.060288,-0.0078528,3.9116,3.876,3.9084,-0.041257,1.7208
2.85,1.6887,-0.31684,-0.46042,5.5226,7.9372,0.054225,-0.0068246,3.9183,3.8824,3.9151,-0.041056,1.7182
2.86,1.6855,-0.31933,-0.46529,5.4793,7.7521,0.048144,-0.0058668,3.9249,3.8888,3.9217,-0.040843,1.7155
2.87,1.6823,-0.32186,-0.47016,5.4344,7.5719,0.042045,-0.0049818,3.9315,3.8951,3.9283,-0.040617,1.7128
2.88,1.6791,-0.32443,-0.47502,5.3881,7.3963,0.035928,-0.0041717,3.9381,3.9014,3.9348,-0.040378,1.7102
2.89,1.6758,-0.32704,-0.47986,5.3404,7.2252,0.029794,-0.0034381,3.9446,3.9076,3.9414,-0.040123,1.7075
2.9,1.6726,-0.32969,-0.48467,5.2913,7.0584,0.023641,-0.0027826,3.9511,3.9138,3.9478,-0.039853,1.7047
2.91,1.6692,-0.33238,-0.48943,5.241,6.8959,0.017471,-0.0022061,3.9575,3.92,3.9543,-0.039566,1.702
2.92,1.6659,-0.33511,-0.49414,5.1894,6.7374,0.011283,-0.0017092,3.9639,3.9261,3.9607,-0.039262,1.6993
2.93,1.6625,-0.33788,-0.49879,5.1367,6.583,0.0050781,-0.0012923,3.9703,3.9322,3.9671,-0.03894,1.6965
2.94,1.6591,-0.34069,-0.50337,5.0829,6.4324,-0.0011439,-0.00095542,3.9766,3.9382,3.9735,-0.038599,1.6938
2.95,1.6557,-0.34353,-0.50786,5.028,6.2855,-0.0073828,-0.0006981,3.9829,3.9442,3.9798,-0.038239,1.691
2.96,1.6523,-0.34641,-0.51226,4.9722,6.1422,-0.013638,-0.00051964,3.9892,3.9502,3.9861,-0.037859,1.6882
2.97,1.6488,-0.34933,-0.51656,4.9155,6.0024,-0.01991,-0.00041896,3.9954,3.9561,3.9924,-0.037458,1.6854
2.98,1.6453,-0.35228,-0.52075,4.858,5.8661,-0.026198,-0.00039469,4.0016,3.962,3.9987,-0.037036,1.6826
2.99,1.6418,-0.35527,-0.52482,4.7997,5.733,-0.032502,-0.00044509,4.0078,3.9678,4.0049,-0.036591,1.6798
3,1.6382,-0.3583,-0.52876,4.7407,5.6031,-0.038822,-0.0005681,4.0139,3.9736,4.0111,-0.036124,1.6769
3.01,1.6346,-0.36135,-0.53258,4.6811,5.4764,-0.045157,-0.0007614,4.02,3.9794,4.0173,-0.035634,1.6741
3.02,1.631,-0.36444,-0.53624,4.6208,5.3526,-0.051507,-0.0010223,4.026,3.9851,4.0234,-0.035121,1.6712
3.03,1.6273,-0.36755,-0.53977,4.5601,5.2318,-0.057873,-0.001348,4.0321,3.9908,4.0295,-0.034584,1.6683
3.04,1.6236,-0.3707,-0.54313,4.4988,5.1138,-0.064252,-0.0017353,4.0381,3.9964,4.0357,-0.034023,1.6654
3.05,1.6199,-0.37388,-0.54634,4.4371,4.9986,-0.070646,-0.0021806,4.044,4.0021,4.0417,-0.033439,1.6625
3.06,1.6161,-0.37708,-0.54939,4.3751,4.8861,-0.077055,-0.0026805,4.05,4.0076,4.0478,-0.032831,1.6595
3.07,1.6123,-0.38031,-0.55226,4.3127,4.7762,-0.083477,-0.003231,4.0559,4.0131,4.0538,-0.0322,1.6566
3.08,1.6085,-0.38356,-0.55496,4.2501,4.6688,-0.089912,-0.0038281,4.0617,4.0186,4.0598,-0.031545,1.6536
3.09,1.6047,-0.38684,-0.55748,4.1872,4.5639,-0.096361,-0.0044677,4.0676,4.0241,4.0658,-0.030869,1.6506
3.1,1.6008,-0.39014,-0.55982,4.1241,4.4613,-0.10282,-0.0051453,4.0734,4.0295,4.0718,-0.030172,1.6476
3.11,1.5969,-0.39346,-0.56197,4.0608,4.3612,-0.1093,-0.0058566,4.0791,4.0349,4.0777,-0.029456,1.6446
3.12,1.5929,-0.3968,-0.56394,3.9973,4.2632,-0.11579,-0.0065969,4.0849,4.0402,4.0836,-0.028721,1.6416
3.13,1.5889,-0.40016,-0.56573,3.9337,4.1675,-0.12229,-0.0073617,4.0906,4.0455,4.0895,-0.027969,1.6385
3.14,1.5849,-0.40354,-0.56732,3.87,4.074,-0.1288,-0.0081464,4.0963,4.0507,4.0954,-0.027204,1.6355
3.15,1.5809,-0.40693,-0.56872,3.8062,3.9825,-0.13532,-0.0089461,4.102,4.0559,4.1012,-0.026426,1.6324
3.16,1.5768,-0.41033,-0.56993,3.7423,3.893,-0.14186,-0.0097563,4.1076,4.0611,4.1071,-0.025639,1.6293
3.17,1.5727,-0.41375,-0.57095,3.6783,3.8056,-0.14841,-0.010572,4.1132,4.0663,4.1129,-0.024846,1.6262
3.18,1.5685,-0.41717,-0.57179,3.6143,3.7201,-0.15496,-0.01139,4.1188,4.0714,4.1186,-0.024049,1.623
3.19,1.5643,-0.42061,-0.57244,3.5501,3.6365,-0.16154,-0.012204,4.1244,4.0764,4.1244,-0.023252,1.6199
3.2,1.5601,-0.42406,-0.57291,3.4858,3.5547,-0.16812,-0.01301,4.1299,4.0815,4.1301,-0.022457,1.6167
3.21,1.5558,-0.42751,-0.5732,3.4215,3.4747,-0.17471,-0.013805,4.1354,4.0865,4.1358,-0.02167,1.6135
3.22,1.5515,-0.43097,-0.57331,3.357,3.3964,-0.18131,-0.014583,4.1409,4.0914,4.1414,-0.020891,1.6103
3.23,1.5472,-0.43443,-0.57326,3.2924,3.3199,-0.18793,-0.015342,4.1464,4.0964,4.147,-0.020126,1.607
3.24,1.5429,-0.4379,-0.57304,3.2277,3.2451,-0.19455,-0.016076,4.1518,4.1013,4.1526,-0.019376,1.6038
3.25,1.5385,-0.44137,-0.57267,3.1628,3.1718,-0.20118,-0.016784,4.1572,4.1061,4.1582,-0.018645,1.6005
3.26,1.534,-0.44484,-0.57215,3.0977,3.1002,-0.20783,-0.017461,4.1626,4.111,4.1637,-0.017936,1.5972
3.27,1.5296,-0.44831,-0.5715,3.0324,3.0301,-0.21448,-0.018104,4.1679,4.1158,4.1692,-0.01725,1.5939
3.28,1.5251,-0.45178,-0.57072,2.9669,2.9615,-0.22115,-0.018711,4.1733,4.1206,4.1746,-0.01659,1.5906
3.29,1.5205,-0.45525,-0.56982,2.9011,2.8945,-0.22782,-0.019279,4.1786,4.1253,4.18,-0.015959,1.5872
3.3,1.516,-0.45871,-0.56882,2.835,2.8288,-0.2345,-0.019806,4.1839,4.1301,4.1854,-0.015357,1.5838
3.31,1.5113,-0.46218,-0.56772,2.7687,2.7646,-0.2412,-0.02029,4.1892,4.1348,4.1907,-0.014785,1.5804
3.32,1.5067,-0.46563,-0.56655,2.702,2.7018,-0.2479,-0.02073,4.1944,4.1395,4.196,-0.014245,1.577
3.33,1.502,-0.46909,-0.5653,2.6349,2.6404,-0.25461,-0.021123,4.1996,4.1441,4.2013,-0.013738,1.5736
3.34,1.4973,-0.47254,-0.564,2.5675,2.5803,-0.26132,-0.02147,4.2048,4.1487,4.2065,-0.013264,1.5701
3.35,1.4926,-0.47598,-0.56266,2.4996,2.5215,-0.26805,-0.021769,4.21,4.1533,4.2116,-0.012823,1.5666
3.36,1.4878,-0.47942,-0.56129,2.4313,2.464,-0.27478,-0.022021,4.2152,4.1579,4.2168,-0.012416,1.5631
3.37,1.483,-0.48285,-0.55989,2.3625,2.4078,-0.28153,-0.022224,4.2203,4.1625,4.2219,-0.012042,1.5596
3.38,1.4781,-0.48628,-0.55849,2.2933,2.3528,-0.28828,-0.02238,4.2254,4.167,4.2269,-0.011701,1.5561
3.39,1.4733,-0.48971,-0.5571,2.2235,2.299,-0.29503,-0.02249,4.2305,4.1715,4.2319,-0.011393,1.5525
3.4,1.4684,-0.49312,-0.55572,2.1531,2.2464,-0.30179,-0.022553,4.2355,4.176,4.2369,-0.011117,1.5489
3.41,1.4634,-0.49653,-0.55437,2.0822,2.195,-0.30856,-0.022572,4.2406,4.1805,4.2418,-0.010873,1.5453
3.42,1.4584,-0.49994,-0.55305,2.0106,2.1447,-0.31534,-0.022547,4.2456,4.1849,4.2467,-0.01066,1.5417
3.43,1.4534,-0.50334,-0.55178,1.9384,2.0956,-0.32212,-0.022481,4.2506,4.1894,4.2516,-0.010477,1.5381
3.44,1.4484,-0.50674,-0.55057,1.8656,2.0475,-0.3289,-0.022376,4.2555,4.1938,4.2564,-0.010325,1.5344
3.45,1.4433,-0.51013,-0.54942,1.792,2.0005,-0.33569,-0.022234,4.2605,4.1981,4.2612,-0.010201,1.5308
3.46,1.4382,-0.51353,-0.54833,1.7178,1.9546,-0.34249,-0.022057,4.2654,4.2025,4.2659,-0.010105,1.5271
3.47,1.433,-0.51691,-0.54732,1.6428,1.9098,-0.34929,-0.021849,4.2703,4.2069,4.2706,-0.010036,1.5234
3.48,1.4278,-0.5203,-0.54639,1.5671,1.8659,-0.35609,-0.021611,4.2751,4.2112,4.2753,-0.0099939,1.5197
3.49,1.4226,-0.52369,-0.54555,1.4907,1.8231,-0.36289,-0.021347,4.28,4.2155,4.2799,-0.009977,1.5159
3.5,1.4173,-0.52707,-0.54479,1.4134,1.7812,-0.3697,-0.021061,4.2848,4.2198,4.2845,-0.0099845,1.5122
3.51,1.4121,-0.53045,-0.54413,1.3354,1.7403,-0.37651,-0.020755,4.2896,4.224,4.2891,-0.010015,1.5084
3.52,1.4067,-0.53384,-0.54355,1.2566,1.7004,-0.38331,-0.020432,4.2944,4.2283,4.2936,-0.010069,1.5046
3.53,1.4014,-0.53722,-0.54307,1.177,1.6614,-0.39012,-0.020097,4.2991,4.2325,4.2981,-0.010144,1.5008
3.54,1.396,-0.54061,-0.54269,1.0966,1.6233,-0.39693,-0.019752,4.3038,4.2367,4.3026,-0.01024,1.497
3.55,1.3906,-0.544,-0.54239,1.0154,1.5861,-0.40373,-0.019401,4.3085,4.2409,4.307,-0.010356,1.4932
3.56,1.3851,-0.5474,-0.54219,0.93335,1.5497,-0.41054,-0.019048,4.3132,4.2451,4.3114,-0.01049,1.4894
3.57,1.3796,-0.5508,-0.54207,0.85052,1.5143,-0.41734,-0.018695,4.3179,4.2492,4.3157,-0.010642,1.4855
3.58,1.3741,-0.5542,-0.54205,0.76688,1.4796,-0.42414,-0.018346,4.3225,4.2533,4.3201,-0.010811,1.4816
3.59,1.3685,-0.55761,-0.5421,0.68244,1.4458,-0.43093,-0.018004,4.3271,4.2575,4.3244,-0.010996,1.4778
3.6,1.3629,-0.56103,-0.54224,0.59722,1.4128,-0.43772,-0.017672,4.3317,4.2615,4.3286,-0.011197,1.4739
3.61,1.3573,-0.56445,-0.54245,0.51121,1.3806,-0.4445,-0.017354,4.3362,4.2656,4.3329,-0.011411,1.47
3.62,1.3517,-0.56788,-0.54273,0.42444,1.3491,-0.45127,-0.017051,4.3407,4.2697,4.3371,-0.011639,1.4661
3.63,1.346,-0.57132,-0.54308,0.33692,1.3184,-0.45804,-0.016767,4.3452,4.2737,4.3412,-0.011879,1.4622
3.64,1.3402,-0.57476,-0.54349,0.24865,1.2885,-0.4648,-0.016505,4.3497,4.2777,4.3454,-0.012131,1.4583
3.65,1.3345,-0.57822,-0.54394,0.15967,1.2592,-0.47154,-0.016265,4.3542,4.2817,4.3495,-0.012393,1.4543
3.66,1.3287,-0.58168,-0.54418,0.070569,1.2307,-0.47828,-0.016051,4.3586,4.2857,4.3536,-0.012666,1.4504
3.67,1.3228,-0.58512,-0.53292,0.0062628,1.2028,-0.48501,-0.015864,4.363,4.2897,4.3576,-0.012948,1.4465
3.68,1.317,-0.58838,-0.49591,0.0000904,1.175,-0.49172,-0.015701,4.3674,4.2936,4.3616,-0.01324,1.4424
3.69,1.3111,-0.59136,-0.45774,0.00000132,1.1471,-0.49841,-0.015551,4.3718,4.2975,4.3656,-0.013541,1.4383
3.7,1.3051,-0.59406,-0.42112,0.0000000228,1.1192,-0.50507,-0.015403,4.3761,4.3015,4.3696,-0.01385,1.434
3.71,1.2992,-0.59649,-0.38603,4.63E-10,1.0913,-0.51171,-0.015247,4.3804,4.3053,4.3735,-0.014165,1.4296
3.72,1.2932,-0.59868,-0.35244,1.09E-11,1.0635,-0.51831,-0.015074,4.3847,4.3092,4.3774,-0.014485,1.4251
3.73,1.2872,-0.60063,-0.32026,2.99E-13,1.0359,-0.52487,-0.014877,4.3889,4.3131,4.3813,-0.014808,1.4204
3.74,1.2812,-0.60234,-0.28946,9.44E-15,1.0086,-0.53138,-0.014648,4.3932,4.3169,4.3852,-0.015133,1.4157
3.75,1.2752,-0.60384,-0.25998,3.42E-16,0.98149,-0.53785,-0.014384,4.3974,4.3207,4.389,-0.01546,1.4109
3.76,1.2691,-0.60513,-0.23176,1.33E-17,0.95473,-0.54427,-0.01408,4.4016,4.3245,4.3928,-0.015788,1.406
3.77,1.2631,-0.60621,-0.20477,0,0.92832,-0.55063,-0.013732,4.4057,4.3283,4.3966,-0.016117,1.401
3.78,1.257,-0.60711,-0.17894,0,0.90231,-0.55693,-0.01334,4.4099,4.332,4.4004,-0.016445,1.3959
3.79,1.2509,-0.60782,-0.15424,0,0.87673,-0.56317,-0.012901,4.414,4.3358,4.4042,-0.016773,1.3908
3.8,1.2448,-0.60836,-0.13063,0,0.8516,-0.56934,-0.012415,4.4181,4.3395,4.4079,-0.0171,1.3855
3.81,1.2388,-0.60873,-0.10805,0,0.82695,-0.57545,-0.011884,4.4222,4.3432,4.4116,-0.017426,1.3802
3.82,1.2327,-0.60895,-0.086464,0,0.80279,-0.58149,-0.011309,4.4262,4.3469,4.4153,-0.01775,1.3749
3.83,1.2266,-0.60901,-0.065837,0,0.77914,-0.58746,-0.010691,4.4302,4.3505,4.4189,-0.018073,1.3694
3.84,1.2205,-0.60893,-0.046131,0,0.75601,-0.59335,-0.010034,4.4342,4.3542,4.4226,-0.018393,1.364
3.85,1.2144,-0.60871,-0.027308,0,0.73341,-0.59917,-0.0093419,4.4382,4.3578,4.4262,-0.018712,1.3584
3.86,1.2083,-0.60836,-0.0093278,0,0.71135,-0.60491,-0.0086164,4.4422,4.3614,4.4298,-0.019028,1.3528
3.87,1.2022,-0.60788,0.0078395,0,0.68983,-0.61056,-0.0078629,4.4461,4.365,4.4334,-0.019342,1.3472
3.88,1.1962,-0.60729,0.024224,0,0.66886,-0.61614,-0.0070864,4.45,4.3685,4.4369,-0.019653,1.3415
3.89,1.1901,-0.60658,0.039863,0,0.64843,-0.62163,-0.006291,4.4539,4.3721,4.4404,-0.019962,1.3358
3.9,1.184,-0.60577,0.054788,0,0.62855,-0.62704,-0.0054809,4.4578,4.3756,4.444,-0.020269,1.33
3.91,1.178,-0.60485,0.069025,0,0.60921,-0.63236,-0.0046617,4.4616,4.3791,4.4475,-0.020572,1.3242
3.92,1.1719,-0.60384,0.082598,0,0.5904,-0.6376,-0.0038389,4.4654,4.3826,4.4509,-0.020873,1.3183
3.93,1.1659,-0.60273,0.095536,0,0.57212,-0.64274,-0.0030178,4.4692,4.386,4.4544,-0.021171,1.3125
3.94,1.1599,-0.60154,0.10787,0,0.55436,-0.6478,-0.0022024,4.473,4.3895,4.4578,-0.021466,1.3066
3.95,1.1539,-0.60026,0.11963,0,0.53712,-0.65276,-0.0013975,4.4767,4.3929,4.4613,-0.021759,1.3007
3.96,1.1479,-0.5989,0.13082,0,0.52039,-0.65764,-0.0006077,4.4805,4.3963,4.4647,-0.022048,1.2947
3.97,1.1419,-0.59747,0.14148,0,0.50416,-0.66242,0.00016234,4.4842,4.3997,4.468,-0.022335,1.2887
3.98,1.1359,-0.59596,0.15162,0,0.48841,-0.6671,0.0009081,4.4879,4.4031,4.4714,-0.022619,1.2828
3.99,1.13,-0.59439,0.16128,0,0.47315,-0.67169,0.0016263,4.4915,4.4064,4.4747,-0.0229,1.2768
4,1.124,-0.59276,0.17046,0,0.45835,-0.67619,0.0023137,4.4952,4.4098,4.4781,-0.023178,1.2708
4.01,1.1181,-0.59106,0.17919,0,0.44401,-0.68059,0.0029673,4.4988,4.4131,4.4814,-0.023453,1.2647
4.02,1.1122,-0.58931,0.18749,0,0.43012,-0.6849,0.0035833,4.5024,4.4164,4.4847,-0.023726,1.2587
4.03,1.1063,-0.5875,0.19537,0,0.41666,-0.6891,0.0041594,4.506,4.4197,4.4879,-0.023996,1.2526
4.04,1.1005,-0.58564,0.20286,0,0.40363,-0.69322,0.0046942,4.5095,4.423,4.4912,-0.024263,1.2466
4.05,1.0946,-0.58373,0.20996,0,0.39101,-0.69723,0.005186,4.5131,4.4262,4.4944,-0.024527,1.2405
4.06,1.0888,-0.58178,0.21671,0,0.37879,-0.70115,0.0056325,4.5166,4.4294,4.4976,-0.024789,1.2345
4.07,1.083,-0.57978,0.2231,0,0.36697,-0.70497,0.0060329,4.5201,4.4327,4.5008,-0.025048,1.2284
4.08,1.0772,-0.57775,0.22916,0,0.35552,-0.70869,0.0063872,4.5235,4.4359,4.504,-0.025304,1.2223
4.09,1.0714,-0.57567,0.23489,0,0.34444,-0.71232,0.0066949,4.527,4.439,4.5072,-0.025557,1.2163
4.1,1.0657,-0.57356,0.24032,0,0.33372,-0.71585,0.0069552,4.5304,4.4422,4.5103,-0.025808,1.2102
4.11,1.06,-0.57142,0.24546,0,0.32335,-0.71928,0.007169,4.5338,4.4454,4.5135,-0.026056,1.2042
4.12,1.0543,-0.56924,0.25031,0,0.31332,-0.72261,0.0073371,4.5372,4.4485,4.5166,-0.026302,1.1981
4.13,1.0486,-0.56704,0.2549,0,0.30361,-0.72585,0.0074601,4.5406,4.4516,4.5197,-0.026545,1.1921
4.14,1.0429,-0.5648,0.25922,0,0.29422,-0.72899,0.0075388,4.544,4.4547,4.5228,-0.026785,1.186
4.15,1.0373,-0.56255,0.2633,0,0.28513,-0.73204,0.0075748,4.5473,4.4578,4.5258,-0.027023,1.18
4.16,1.0317,-0.56026,0.26715,0,0.27634,-0.73499,0.0075701,4.5506,4.4609,4.5289,-0.027258,1.174
4.17,1.0261,-0.55796,0.27076,0,0.26783,-0.73785,0.0075256,4.5539,4.4639,4.5319,-0.027491,1.168
4.18,1.0205,-0.55563,0.27416,0,0.25961,-0.74061,0.0074434,4.5572,4.467,4.5349,-0.027721,1.162
4.19,1.015,-0.55329,0.27736,0,0.25165,-0.74328,0.0073257,4.5604,4.47,4.5379,-0.027949,1.156
4.2,1.0094,-0.55092,0.28035,0,0.24395,-0.74585,0.0071746,4.5637,4.473,4.5409,-0.028174,1.15
4.21,1.0039,-0.54854,0.28315,0,0.23651,-0.74834,0.006992,4.5669,4.476,4.5438,-0.028397,1.144
4.22,0.99846,-0.54615,0.28578,0,0.2293,-0.75073,0.00678,4.5701,4.4789,4.5468,-0.028618,1.1381
4.23,0.99302,-0.54374,0.28823,0,0.22234,-0.75303,0.0065413,4.5733,4.4819,4.5497,-0.028836,1.1321
4.24,0.98759,-0.54132,0.29051,0,0.21559,-0.75524,0.006278,4.5764,4.4849,4.5526,-0.029053,1.1262
4.25,0.98219,-0.53889,0.29263,0,0.20907,-0.75736,0.0059923,4.5796,4.4878,4.5555,-0.029267,1.1203
4.26,0.97681,-0.53644,0.2946,0,0.20276,-0.7594,0.0056863,4.5827,4.4907,4.5584,-0.029479,1.1144
4.27,0.97146,-0.53399,0.29643,0,0.19666,-0.76135,0.0053623,4.5858,4.4936,4.5612,-0.029689,1.1085
4.28,0.96613,-0.53153,0.29811,0,0.19075,-0.76321,0.0050226,4.5889,4.4965,4.5641,-0.029897,1.1027
4.29,0.96083,-0.52906,0.29967,0,0.18503,-0.76498,0.0046694,4.592,4.4994,4.5669,-0.030103,1.0969
4.3,0.95555,-0.52659,0.30109,0,0.1795,-0.76668,0.0043045,4.595,4.5022,4.5697,-0.030308,1.091
4.31,0.9503,-0.52411,0.3024,0,0.17415,-0.76829,0.0039297,4.5981,4.5051,4.5725,-0.03051,1.0852
4.32,0.94507,-0.52162,0.30359,0,0.16897,-0.76981,0.0035469,4.6011,4.5079,4.5753,-0.030712,1.0795
4.33,0.93987,-0.51914,0.30466,0,0.16395,-0.77126,0.0031579,4.6041,4.5107,4.5781,-0.030912,1.0737
4.34,0.93469,-0.51664,0.30563,0,0.1591,-0.77262,0.0027648,4.6071,4.5135,4.5808,-0.03111,1.068
4.35,0.92953,-0.51415,0.3065,0,0.1544,-0.77391,0.0023688,4.61,4.5163,4.5836,-0.031307,1.0623
4.36,0.9244,-0.51165,0.30728,0,0.14986,-0.77512,0.0019711,4.613,4.5191,4.5863,-0.031502,1.0566
4.37,0.9193,-0.50916,0.30796,0,0.14545,-0.77625,0.001573,4.6159,4.5218,4.589,-0.031697,1.0509
4.38,0.91422,-0.50666,0.30855,0,0.14119,-0.77731,0.0011755,4.6188,4.5246,4.5917,-0.03189,1.0452
4.39,0.90917,-0.50416,0.30905,0,0.13706,-0.77829,0.00077987,4.6217,4.5273,4.5944,-0.032081,1.0396
4.4,0.90414,-0.50166,0.30948,0,0.13307,-0.7792,0.0003874,4.6246,4.5301,4.597,-0.032272,1.034
4.41,0.89913,-0.49917,0.30982,0,0.1292,-0.78003,-0.00000119,4.6274,4.5328,4.5997,-0.032462,1.0284
4.42,0.89415,-0.49667,0.3101,0,0.12545,-0.7808,-0.00038533,4.6303,4.5355,4.6023,-0.03265,1.0228
4.43,0.8892,-0.49418,0.3103,0,0.12182,-0.78149,-0.00076443,4.6331,4.5381,4.6049,-0.032838,1.0173
4.44,0.88427,-0.49169,0.31043,0,0.1183,-0.78212,-0.0011379,4.6359,4.5408,4.6075,-0.033024,1.0118
4.45,0.87937,-0.48921,0.3105,0,0.11489,-0.78267,-0.001505,4.6387,4.5435,4.6101,-0.03321,1.0063
4.46,0.87449,-0.48672,0.31051,0,0.11159,-0.78316,-0.0018655,4.6415,4.5461,4.6127,-0.033395,1.0008
4.47,0.86963,-0.48424,0.31046,0,0.1084,-0.78358,-0.0022192,4.6442,4.5487,4.6152,-0.033578,0.99536
4.48,0.8648,-0.48177,0.31035,0,0.1053,-0.78394,-0.0025659,4.647,4.5514,4.6177,-0.033761,0.98994
4.49,0.86,-0.4793,0.31019,0,0.10229,-0.78424,-0.0029052,4.6497,4.554,4.6203,-0.033943,0.98454
4.5,0.85522,-0.47683,0.30998,0,0.099385,-0.78447,-0.0032373,4.6524,4.5566,4.6228,-0.034125,0.97916
4.51,0.85046,-0.47437,0.30972,0,0.096565,-0.78464,-0.003562,4.6551,4.5592,4.6253,-0.034305,0.97381
4.52,0.84573,-0.47192,0.30941,0,0.093832,-0.78475,-0.0038796,4.6578,4.5617,4.6277,-0.034485,0.96848
4.53,0.84102,-0.46947,0.30906,0,0.091182,-0.78479,-0.0041899,4.6605,4.5643,4.6302,-0.034664,0.96318
4.54,0.83634,-0.46702,0.30867,0,0.088613,-0.78478,-0.0044931,4.6631,4.5668,4.6327,-0.034842,0.9579
4.55,0.83168,-0.46459,0.30823,0,0.086123,-0.78472,-0.0047895,4.6657,4.5694,4.6351,-0.03502,0.95265
4.56,0.82705,-0.46216,0.30776,0,0.083708,-0.78459,-0.0050793,4.6683,4.5719,4.6375,-0.035197,0.94742
4.57,0.82244,-0.45973,0.30725,0,0.081367,-0.78441,-0.0053628,4.6709,4.5744,4.6399,-0.035374,0.94221
4.58,0.81785,-0.45732,0.30671,0,0.079096,-0.78418,-0.0056401,4.6735,4.5769,4.6423,-0.03555,0.93703
4.59,0.81329,-0.45491,0.30613,0,0.076894,-0.78389,-0.0059117,4.6761,4.5794,4.6447,-0.035726,0.93187
4.6,0.80875,-0.45251,0.30552,0,0.074758,-0.78355,-0.0061777,4.6786,4.5819,4.6471,-0.035901,0.92674
4.61,0.80424,-0.45012,0.30488,0,0.072686,-0.78315,-0.0064386,4.6812,4.5844,4.6494,-0.036076,0.92163
4.62,0.79975,-0.44773,0.30421,0,0.070676,-0.78271,-0.0066947,4.6837,4.5868,4.6517,-0.03625,0.91655
4.63,0.79529,-0.44535,0.30352,0,0.068726,-0.78221,-0.0069464,4.6862,4.5893,4.6541,-0.036424,0.91149
4.64,0.79085,-0.44298,0.30279,0,0.066834,-0.78167,-0.007194,4.6887,4.5917,4.6564,-0.036597,0.90646
4.65,0.78643,-0.44062,0.30205,0,0.064998,-0.78108,-0.0074378,4.6912,4.5941,4.6587,-0.03677,0.90145
4.66,0.78203,-0.43827,0.30128,0,0.063217,-0.78044,-0.0076781,4.6936,4.5965,4.6609,-0.036943,0.89647
4.67,0.77766,-0.43592,0.30048,0,0.061488,-0.77976,-0.0079153,4.6961,4.5989,4.6632,-0.037115,0.89151
4.68,0.77331,-0.43359,0.29967,0,0.05981,-0.77903,-0.0081499,4.6985,4.6013,4.6655,-0.037287,0.88657
4.69,0.76899,-0.43126,0.29883,0,0.058181,-0.77825,-0.0083823,4.7009,4.6037,4.6677,-0.037458,0.88166
4.7,0.76469,-0.42894,0.29798,0,0.0566,-0.77743,-0.0086126,4.7033,4.6061,4.6699,-0.037629,0.87678
4.71,0.76041,-0.42663,0.2971,0,0.055066,-0.77657,-0.0088412,4.7057,4.6085,4.6721,-0.0378,0.87192
4.72,0.75616,-0.42434,0.29621,0,0.053576,-0.77567,-0.0090683,4.7081,4.6108,4.6743,-0.03797,0.86708
4.73,0.75192,-0.42204,0.29531,0,0.052129,-0.77473,-0.0092941,4.7105,4.6131,4.6765,-0.038139,0.86227
4.74,0.74772,-0.41976,0.29438,0,0.050724,-0.77374,-0.0095189,4.7128,4.6155,4.6787,-0.038309,0.85748
4.75,0.74353,-0.41749,0.29344,0,0.04936,-0.77272,-0.0097431,4.7151,4.6178,4.6808,-0.038477,0.85272
4.76,0.73937,-0.41523,0.29249,0,0.048035,-0.77166,-0.0099673,4.7175,4.6201,4.683,-0.038645,0.84798
4.77,0.73522,-0.41298,0.29152,0,0.046748,-0.77056,-0.010192,4.7198,4.6224,4.6851,-0.038812,0.84327
4.78,0.73111,-0.41073,0.29054,0,0.045499,-0.76942,-0.010416,4.7221,4.6247,4.6872,-0.038979,0.83858
4.79,0.72701,-0.4085,0.28955,0,0.044285,-0.76825,-0.010641,4.7243,4.627,4.6893,-0.039145,0.83392
4.8,0.72294,-0.40627,0.28855,0,0.043105,-0.76704,-0.010865,4.7266,4.6293,4.6914,-0.03931,0.82927
4.81,0.71888,-0.40406,0.28754,0,0.04196,-0.7658,-0.011091,4.7288,4.6315,4.6935,-0.039475,0.82466
4.82,0.71486,-0.40185,0.28651,0,0.040847,-0.76452,-0.011317,4.7311,4.6338,4.6956,-0.039639,0.82006
4.83,0.71085,-0.39966,0.28548,0,0.039765,-0.76321,-0.011544,4.7333,4.636,4.6976,-0.039802,0.81549
4.84,0.70686,-0.39747,0.28443,0,0.038714,-0.76187,-0.011773,4.7355,4.6382,4.6997,-0.039964,0.81095
4.85,0.7029,-0.3953,0.28338,0,0.037693,-0.76049,-0.012003,4.7377,4.6405,4.7017,-0.040125,0.80643
4.86,0.69896,-0.39313,0.28232,0,0.0367,-0.75909,-0.012235,4.7399,4.6427,4.7037,-0.040286,0.80193
4.87,0.69504,-0.39098,0.28126,0,0.035736,-0.75765,-0.012468,4.7421,4.6449,4.7057,-0.040446,0.79746
4.88,0.69114,-0.38883,0.28018,0,0.034798,-0.75619,-0.012703,4.7442,4.6471,4.7077,-0.040604,0.79301
4.89,0.68726,-0.3867,0.2791,0,0.033887,-0.7547,-0.012939,4.7464,4.6493,4.7097,-0.040762,0.78858
4.9,0.6834,-0.38457,0.27801,0,0.033001,-0.75318,-0.013176,4.7485,4.6514,4.7117,-0.040919,0.78418
4.91,0.67957,-0.38245,0.27692,0,0.032139,-0.75163,-0.013415,4.7506,4.6536,4.7137,-0.041075,0.7798
4.92,0.67575,-0.38035,0.27582,0,0.031302,-0.75005,-0.013656,4.7527,4.6558,4.7156,-0.04123,0.77544
4.93,0.67196,-0.37825,0.27471,0,0.030488,-0.74845,-0.013898,4.7548,4.6579,4.7175,-0.041384,0.77111
4.94,0.66819,-0.37617,0.27361,0,0.029696,-0.74683,-0.014142,4.7569,4.6601,4.7195,-0.041537,0.7668
4.95,0.66444,-0.37409,0.27249,0,0.028926,-0.74518,-0.014389,4.759,4.6622,4.7214,-0.041689,0.76251
4.96,0.66071,-0.37202,0.27138,0,0.028177,-0.7435,-0.014637,4.761,4.6643,4.7233,-0.041841,0.75825
4.97,0.657,-0.36997,0.27026,0,0.027449,-0.74181,-0.014888,4.7631,4.6664,4.7252,-0.041991,0.754
4.98,0.65331,-0.36792,0.26913,0,0.026741,-0.74008,-0.01514,4.7651,4.6685,4.7271,-0.04214,0.74979
4.99,0.64964,-0.36589,0.26801,0,0.026052,-0.73834,-0.015394,4.7671,4.6706,4.7289,-0.042288,0.74559
5,0.64599,-0.36386,0.26688,0,0.025382,-0.73658,-0.01565,4.7691,4.6727,4.7308,-0.042435,0.74142
5.01,0.64236,-0.36185,0.26575,0,0.024731,-0.73479,-0.015907,4.7711,4.6748,4.7326,-0.042581,0.73727
5.02,0.63875,-0.35984,0.26461,0,0.024097,-0.73299,-0.016165,4.7731,4.6769,4.7345,-0.042727,0.73314
5.03,0.63516,-0.35784,0.26348,0,0.02348,-0.73116,-0.016424,4.7751,4.6789,4.7363,-0.042871,0.72903
5.04,0.6316,-0.35586,0.26234,0,0.02288,-0.72932,-0.016685,4.777,4.681,4.7381,-0.043014,0.72495
5.05,0.62805,-0.35388,0.2612,0,0.022296,-0.72745,-0.016948,4.779,4.683,4.7399,-0.043156,0.72088
5.06,0.62452,-0.35191,0.26006,0,0.021728,-0.72557,-0.017213,4.7809,4.685,4.7417,-0.043297,0.71685
5.07,0.62101,-0.34996,0.25892,0,0.021175,-0.72367,-0.01748,4.7829,4.6871,4.7435,-0.043437,0.71283
5.08,0.61752,-0.34801,0.25778,0,0.020637,-0.72176,-0.017748,4.7848,4.6891,4.7452,-0.043577,0.70883
5.09,0.61405,-0.34608,0.25664,0,0.020113,-0.71983,-0.018017,4.7867,4.6911,4.747,-0.043715,0.70486
5.1,0.6106,-0.34415,0.25549,0,0.019604,-0.71788,-0.018288,4.7886,4.6931,4.7487,-0.043852,0.7009
5.11,0.60717,-0.34223,0.25435,0,0.019108,-0.71592,-0.018559,4.7905,4.6951,4.7505,-0.043988,0.69697
5.12,0.60375,-0.34032,0.25321,0,0.018625,-0.71394,-0.018832,4.7923,4.6971,4.7522,-0.044124,0.69306
5.13,0.60036,-0.33843,0.25207,0,0.018155,-0.71194,-0.019105,4.7942,4.6991,4.7539,-0.044258,0.68918
5.14,0.59698,-0.33654,0.25092,0,0.017697,-0.70994,-0.019379,4.796,4.701,4.7556,-0.044391,0.68531
5.15,0.59363,-0.33466,0.24978,0,0.017252,-0.70792,-0.019653,4.7979,4.703,4.7573,-0.044524,0.68146
5.16,0.59029,-0.33279,0.24864,0,0.016819,-0.70589,-0.019929,4.7997,4.705,4.759,-0.044655,0.67764
5.17,0.58697,-0.33093,0.2475,0,0.016396,-0.70384,-0.020206,4.8015,4.7069,4.7607,-0.044785,0.67383
5.18,0.58367,-0.32908,0.24636,0,0.015985,-0.70178,-0.020484,4.8033,4.7088,4.7624,-0.044915,0.67005
5.19,0.58039,-0.32724,0.24523,0,0.015585,-0.69971,-0.020762,4.8051,4.7108,4.764,-0.045043,0.66629
5.2,0.57713,-0.32541,0.24409,0,0.015196,-0.69763,-0.021041,4.8069,4.7127,4.7657,-0.045171,0.66255
5.21,0.57388,-0.32359,0.24296,0,0.014816,-0.69554,-0.02132,4.8087,4.7146,4.7673,-0.045298,0.65883
5.22,0.57066,-0.32178,0.24182,0,0.014447,-0.69344,-0.0216,4.8104,4.7165,4.7689,-0.045423,0.65513
5.23,0.56745,-0.31998,0.24069,0,0.014087,-0.69133,-0.02188,4.8122,4.7184,4.7705,-0.045548,0.65145
5.24,0.56426,-0.31819,0.23956,0,0.013736,-0.68921,-0.022159,4.8139,4.7203,4.7721,-0.045672,0.64779
5.25,0.56108,-0.31641,0.23843,0,0.013395,-0.68708,-0.022439,4.8156,4.7222,4.7737,-0.045795,0.64415
5.26,0.55793,-0.31463,0.23731,0,0.013063,-0.68494,-0.022719,4.8174,4.7241,4.7753,-0.045917,0.64053
5.27,0.55479,-0.31287,0.23618,0,0.012739,-0.6828,-0.022999,4.8191,4.726,4.7769,-0.046038,0.63693
5.28,0.55167,-0.31112,0.23506,0,0.012424,-0.68064,-0.023279,4.8208,4.7278,4.7785,-0.046158,0.63335
5.29,0.54857,-0.30937,0.23394,0,0.012116,-0.67848,-0.023559,4.8225,4.7297,4.78,-0.046278,0.62979
5.3,0.54548,-0.30763,0.23283,0,0.011817,-0.67631,-0.023839,4.8242,4.7315,4.7816,-0.046396,0.62625
5.31,0.54241,-0.30591,0.23171,0,0.011525,-0.67414,-0.024118,4.8258,4.7334,4.7831,-0.046514,0.62273
5.32,0.53936,-0.30419,0.2306,0,0.011241,-0.67196,-0.024397,4.8275,4.7352,4.7846,-0.046631,0.61923
5.33,0.53633,-0.30248,0.22949,0,0.010965,-0.66977,-0.024676,4.8291,4.737,4.7861,-0.046746,0.61575
5.34,0.53331,-0.30078,0.22838,0,0.010695,-0.66757,-0.024954,4.8308,4.7389,4.7877,-0.046861,0.61229
5.35,0.53032,-0.29909,0.22728,0,0.010432,-0.66538,-0.025231,4.8324,4.7407,4.7892,-0.046975,0.60884
5.36,0.52733,-0.29741,0.22617,0,0.010176,-0.66317,-0.025507,4.834,4.7425,4.7906,-0.047089,0.60542
5.37,0.52437,-0.29574,0.22508,0,0.0099267,-0.66096,-0.025783,4.8356,4.7443,4.7921,-0.047201,0.60201
5.38,0.52142,-0.29407,0.22398,0,0.0096836,-0.65875,-0.026058,4.8372,4.7461,4.7936,-0.047312,0.59863
5.39,0.51849,-0.29242,0.22289,0,0.0094467,-0.65653,-0.026333,4.8388,4.7479,4.7951,-0.047423,0.59526
5.4,0.51557,-0.29077,0.2218,0,0.0092158,-0.65431,-0.026606,4.8404,4.7497,4.7965,-0.047533,0.59191
5.41,0.51267,-0.28914,0.22071,0,0.0089908,-0.65209,-0.026878,4.842,4.7514,4.798,-0.047642,0.58858
5.42,0.50979,-0.28751,0.21963,0,0.0087715,-0.64986,-0.02715,4.8436,4.7532,4.7994,-0.04775,0.58527
5.43,0.50692,-0.28589,0.21854,0,0.0085578,-0.64763,-0.02742,4.8451,4.755,4.8008,-0.047857,0.58198
5.44,0.50407,-0.28428,0.21747,0,0.0083495,-0.6454,-0.027689,4.8467,4.7567,4.8022,-0.047964,0.57871
5.45,0.50123,-0.28268,0.21639,0,0.0081464,-0.64316,-0.027956,4.8482,4.7585,4.8037,-0.04807,0.57545
5.46,0.49842,-0.28109,0.21532,0,0.0079485,-0.64092,-0.028222,4.8497,4.7602,4.8051,-0.048175,0.57221
5.47,0.49561,-0.2795,0.21425,0,0.0077556,-0.63868,-0.028487,4.8513,4.7619,4.8064,-0.048279,0.56899
5.48,0.49283,-0.27792,0.21319,0,0.0075675,-0.63644,-0.02875,4.8528,4.7637,4.8078,-0.048382,0.56579
5.49,0.49005,-0.27636,0.21213,0,0.0073842,-0.6342,-0.029013,4.8543,4.7654,4.8092,-0.048484,0.56261
5.5,0.4873,-0.2748,0.21107,4.44E-18,0.0072055,-0.63196,-0.029273,4.8558,4.7671,4.8106,-0.048586,0.55944
5.51,0.48456,-0.27325,0.21001,4.44E-18,0.0070312,-0.62971,-0.029532,4.8573,4.7688,4.8119,-0.048687,0.55629
5.52,0.48183,-0.27171,0.20896,4.44E-18,0.0068614,-0.62747,-0.029789,4.8587,4.7705,4.8133,-0.048787,0.55316
5.53,0.47912,-0.27017,0.20792,8.88E-18,0.0066957,-0.62522,-0.030044,4.8602,4.7722,4.8146,-0.048887,0.55005
5.54,0.47643,-0.26865,0.20687,8.88E-18,0.0065342,-0.62298,-0.030298,4.8617,4.7739,4.8159,-0.048985,0.54695
5.55,0.47375,-0.26713,0.20583,1.78E-17,0.0063768,-0.62073,-0.030549,4.8631,4.7756,4.8173,-0.049083,0.54387
5.56,0.47109,-0.26562,0.20479,2.22E-17,0.0062233,-0.61849,-0.030799,4.8646,4.7773,4.8186,-0.04918,0.54081
5.57,0.46844,-0.26412,0.20376,3.55E-17,0.0060736,-0.61624,-0.031047,4.866,4.7789,4.8199,-0.049276,0.53777
5.58,0.4658,-0.26263,0.20273,4.89E-17,0.0059276,-0.614,-0.031293,4.8674,4.7806,4.8212,-0.049372,0.53474
5.59,0.46319,-0.26115,0.2017,7.11E-17,0.0057852,-0.61176,-0.031537,4.8688,4.7823,4.8225,-0.049466,0.53173
5.6,0.46058,-0.25967,0.20068,1.02E-16,0.0056464,-0.60952,-0.031779,4.8702,4.7839,4.8238,-0.049561,0.52874
5.61,0.45799,-0.2582,0.19966,1.47E-16,0.005511,-0.60728,-0.032018,4.8716,4.7856,4.825,-0.049654,0.52576
5.62,0.45542,-0.25674,0.19865,2.09E-16,0.005379,-0.60504,-0.032256,4.873,4.7872,4.8263,-0.049746,0.5228
5.63,0.45286,-0.25529,0.19764,2.98E-16,0.0052503,-0.6028,-0.032491,4.8744,4.7888,4.8276,-0.049838,0.51986
5.64,0.45031,-0.25385,0.19663,4.26E-16,0.0051247,-0.60056,-0.032724,4.8758,4.7905,4.8288,-0.049929,0.51693
5.65,0.44778,-0.25241,0.19563,6.04E-16,0.0050022,-0.59833,-0.032954,4.8772,4.7921,4.8301,-0.05002,0.51402
5.66,0.44526,-0.25098,0.19462,8.53E-16,0.0048828,-0.5961,-0.033183,4.8785,4.7937,4.8313,-0.050109,0.51113
5.67,0.44276,-0.24956,0.19363,1.2E-15,0.0047662,-0.59387,-0.033409,4.8799,4.7953,4.8325,-0.050198,0.50825
5.68,0.44027,-0.24815,0.19264,1.68E-15,0.0046526,-0.59164,-0.033632,4.8812,4.7969,4.8337,-0.050286,0.50539
5.69,0.4378,-0.24675,0.19165,2.34E-15,0.0045417,-0.58942,-0.033853,4.8826,4.7985,4.8349,-0.050374,0.50254
5.7,0.43534,-0.24535,0.19066,3.27E-15,0.0044336,-0.5872,-0.034072,4.8839,4.8001,4.8361,-0.05046,0.49971
5.71,0.43289,-0.24396,0.18968,4.54E-15,0.0043281,-0.58498,-0.034288,4.8852,4.8017,4.8373,-0.050546,0.4969
5.72,0.43046,-0.24258,0.1887,6.28E-15,0.0042252,-0.58276,-0.034502,4.8865,4.8033,4.8385,-0.050632,0.4941
5.73,0.42804,-0.2412,0.18773,8.66E-15,0.0041249,-0.58055,-0.034712,4.8878,4.8049,4.8397,-0.050716,0.49132
5.74,0.42563,-0.23984,0.18676,1.19E-14,0.0040269,-0.57834,-0.03492,4.8891,4.8064,4.8409,-0.0508,0.48856
5.75,0.42324,-0.23848,0.18579,1.63E-14,0.0039314,-0.57614,-0.035126,4.8904,4.808,4.842,-0.050884,0.4858
5.76,0.42086,-0.23713,0.18483,2.23E-14,0.0038382,-0.57394,-0.035329,4.8917,4.8096,4.8432,-0.050966,0.48307
5.77,0.4185,-0.23578,0.18387,3.03E-14,0.0037473,-0.57174,-0.035529,4.893,4.8111,4.8444,-0.051048,0.48035
5.78,0.41615,-0.23445,0.18292,4.11E-14,0.0036586,-0.56954,-0.035727,4.8943,4.8127,4.8455,-0.051129,0.47765
5.79,0.41381,-0.23312,0.18197,5.56E-14,0.003572,-0.56735,-0.035921,4.8955,4.8142,4.8466,-0.05121,0.47496
5.8,0.41149,-0.2318,0.18102,7.5E-14,0.0034876,-0.56517,-0.036113,4.8968,4.8158,4.8478,-0.05129,0.47228
5.81,0.40917,-0.23048,0.18008,1.01E-13,0.0034052,-0.56298,-0.036302,4.898,4.8173,4.8489,-0.051369,0.46962
5.82,0.40688,-0.22918,0.17914,1.35E-13,0.0033248,-0.56081,-0.036488,4.8993,4.8188,4.85,-0.051447,0.46698
5.83,0.40459,-0.22788,0.1782,1.81E-13,0.0032464,-0.55863,-0.036672,4.9005,4.8204,4.8511,-0.051525,0.46435
5.84,0.40232,-0.22659,0.17727,2.41E-13,0.0031698,-0.55646,-0.036852,4.9017,4.8219,4.8522,-0.051602,0.46174
5.85,0.40006,-0.2253,0.17634,3.2E-13,0.0030951,-0.5543,-0.03703,4.9029,4.8234,4.8533,-0.051679,0.45914
5.86,0.39781,-0.22402,0.17542,4.24E-13,0.0030222,-0.55214,-0.037204,4.9042,4.8249,4.8544,-0.051755,0.45655
5.87,0.39558,-0.22275,0.1745,5.59E-13,0.0029511,-0.54998,-0.037376,4.9054,4.8264,4.8555,-0.05183,0.45398
5.88,0.39336,-0.22149,0.17359,7.37E-13,0.0028817,-0.54783,-0.037545,4.9066,4.8279,4.8565,-0.051905,0.45143
5.89,0.39115,-0.22023,0.17267,9.67E-13,0.002814,-0.54569,-0.037711,4.9077,4.8294,4.8576,-0.051978,0.44889
5.9,0.38895,-0.21898,0.17177,1.27E-12,0.0027479,-0.54355,-0.037874,4.9089,4.8309,4.8586,-0.052052,0.44636
5.91,0.38677,-0.21774,0.17086,1.65E-12,0.0026834,-0.54141,-0.038033,4.9101,4.8324,4.8597,-0.052124,0.44385
5.92,0.3846,-0.2165,0.16996,2.15E-12,0.0026204,-0.53928,-0.03819,4.9113,4.8338,4.8607,-0.052196,0.44135
5.93,0.38244,-0.21527,0.16907,2.79E-12,0.002559,-0.53716,-0.038344,4.9124,4.8353,4.8618,-0.052268,0.43886
5.94,0.38029,-0.21405,0.16817,3.61E-12,0.002499,-0.53504,-0.038494,4.9136,4.8368,4.8628,-0.052338,0.43639
5.95,0.37816,-0.21284,0.16728,4.67E-12,0.0024405,-0.53293,-0.038642,4.9148,4.8382,4.8638,-0.052409,0.43394
5.96,0.37604,-0.21163,0.1664,6.01E-12,0.0023834,-0.53082,-0.038787,4.9159,4.8397,4.8648,-0.052478,0.4315
5.97,0.37393,-0.21043,0.16552,7.71E-12,0.0023276,-0.52871,-0.038928,4.917,4.8411,4.8659,-0.052547,0.42907
5.98,0.37183,-0.20923,0.16464,9.87E-12,0.0022732,-0.52662,-0.039067,4.9182,4.8426,4.8669,-0.052615,0.42665
5.99,0.36974,-0.20804,0.16377,1.26E-11,0.0022201,-0.52452,-0.039202,4.9193,4.844,4.8679,-0.052683,0.42425
6,0.36767,-0.20686,0.1629,1.61E-11,0.0021682,-0.52244,-0.039334,4.9204,4.8455,4.8688,-0.05275,0.42186
6.01,0.3656,-0.20569,0.16203,2.04E-11,0.0021176,-0.52036,-0.039464,4.9215,4.8469,4.8698,-0.052816,0.41949
6.02,0.36355,-0.20452,0.16117,2.59E-11,0.0020682,-0.51828,-0.03959,4.9226,4.8483,4.8708,-0.052882,0.41713
6.03,0.36151,-0.20336,0.16031,3.27E-11,0.00202,-0.51621,-0.039713,4.9237,4.8498,4.8718,-0.052947,0.41478
6.04,0.35949,-0.2022,0.15946,4.12E-11,0.0019729,-0.51415,-0.039833,4.9248,4.8512,4.8727,-0.053011,0.41245
6.05,0.35747,-0.20105,0.15861,5.18E-11,0.001927,-0.51209,-0.03995,4.9259,4.8526,4.8737,-0.053075,0.41013
6.06,0.35546,-0.19991,0.15776,6.5E-11,0.0018821,-0.51004,-0.040064,4.927,4.854,4.8746,-0.053139,0.40782
6.07,0.35347,-0.19877,0.15692,8.13E-11,0.0018383,-0.508,-0.040175,4.9281,4.8554,4.8756,-0.053202,0.40553
6.08,0.35149,-0.19764,0.15608,1.01E-10,0.0017956,-0.50596,-0.040282,4.9291,4.8568,4.8765,-0.053264,0.40325
6.09,0.34952,-0.19652,0.15525,1.26E-10,0.0017539,-0.50393,-0.040387,4.9302,4.8582,4.8775,-0.053325,0.40098
6.1,0.34756,-0.1954,0.15442,1.57E-10,0.0017131,-0.5019,-0.040489,4.9312,4.8596,4.8784,-0.053386,0.39872
6.11,0.34561,-0.19429,0.15359,1.94E-10,0.0016733,-0.49988,-0.040587,4.9323,4.861,4.8793,-0.053447,0.39648
6.12,0.34367,-0.19319,0.15276,2.4E-10,0.0016345,-0.49786,-0.040682,4.9333,4.8624,4.8802,-0.053506,0.39425
6.13,0.34175,-0.19209,0.15195,2.97E-10,0.0015966,-0.49585,-0.040775,4.9344,4.8637,4.8811,-0.053566,0.39203
6.14,0.33983,-0.191,0.15113,3.65E-10,0.0015596,-0.49385,-0.040864,4.9354,4.8651,4.882,-0.053624,0.38983
6.15,0.33793,-0.18991,0.15032,4.48E-10,0.0015235,-0.49186,-0.04095,4.9364,4.8665,4.8829,-0.053682,0.38764
6.16,0.33603,-0.18883,0.14951,5.49E-10,0.0014882,-0.48987,-0.041034,4.9375,4.8678,4.8838,-0.05374,0.38546
6.17,0.33415,-0.18776,0.1487,6.71E-10,0.0014537,-0.48788,-0.041114,4.9385,4.8692,4.8847,-0.053797,0.38329
6.18,0.33228,-0.18669,0.1479,8.18E-10,0.0014201,-0.48591,-0.041191,4.9395,4.8706,4.8856,-0.053853,0.38113
6.19,0.33042,-0.18563,0.14711,9.95E-10,0.0013872,-0.48394,-0.041265,4.9405,4.8719,4.8865,-0.053909,0.37899
6.2,0.32856,-0.18458,0.14631,0.00000000121,0.0013552,-0.48197,-0.041337,4.9415,4.8733,4.8873,-0.053964,0.37686
6.21,0.32672,-0.18353,0.14552,0.00000000146,0.0013239,-0.48002,-0.041405,4.9425,4.8746,4.8882,-0.054019,0.37474
6.22,0.32489,-0.18248,0.14474,0.00000000177,0.0012933,-0.47807,-0.04147,4.9435,4.8759,4.8891,-0.054073,0.37263
6.23,0.32307,-0.18144,0.14395,0.00000000213,0.0012634,-0.47612,-0.041533,4.9444,4.8773,4.8899,-0.054126,0.37054
6.24,0.32126,-0.18041,0.14317,0.00000000257,0.0012343,-0.47418,-0.041592,4.9454,4.8786,4.8907,-0.054179,0.36846
6.25,0.31947,-0.17939,0.1424,0.00000000309,0.0012058,-0.47225,-0.041649,4.9464,4.8799,4.8916,-0.054231,0.36639
6.26,0.31768,-0.17837,0.14163,0.0000000037,0.001178,-0.47033,-0.041702,4.9474,4.8813,4.8924,-0.054283,0.36433
6.27,0.3159,-0.17735,0.14086,0.00000000443,0.0011509,-0.46841,-0.041753,4.9483,4.8826,4.8933,-0.054335,0.36228
6.28,0.31413,-0.17634,0.1401,0.00000000528,0.0011244,-0.4665,-0.041801,4.9493,4.8839,4.8941,-0.054385,0.36024
6.29,0.31237,-0.17534,0.13934,0.0000000063,0.0010985,-0.46459,-0.041845,4.9502,4.8852,4.8949,-0.054435,0.35822
6.3,0.31062,-0.17434,0.13858,0.00000000749,0.0010732,-0.46269,-0.041888,4.9512,4.8865,4.8957,-0.054485,0.35621
6.31,0.30888,-0.17335,0.13783,0.00000000889,0.0010485,-0.4608,-0.041927,4.9521,4.8878,4.8965,-0.054534,0.3542
6.32,0.30716,-0.17237,0.13708,0.0000000105,0.0010244,-0.45891,-0.041963,4.953,4.8891,4.8973,-0.054583,0.35221
6.33,0.30544,-0.17139,0.13633,0.0000000124,0.0010009,-0.45703,-0.041997,4.954,4.8904,4.8981,-0.054631,0.35024
6.34,0.30373,-0.17041,0.13559,0.0000000147,0.00097787,-0.45516,-0.042028,4.9549,4.8917,4.8989,-0.054678,0.34827
6.35,0.30203,-0.16944,0.13485,0.0000000173,0.00095541,-0.4533,-0.042056,4.9558,4.8929,4.8997,-0.054725,0.34631
6.36,0.30034,-0.16848,0.13411,0.0000000203,0.00093348,-0.45144,-0.042081,4.9567,4.8942,4.9005,-0.054772,0.34437
6.37,0.29866,-0.16752,0.13338,0.0000000239,0.00091206,-0.44958,-0.042104,4.9576,4.8955,4.9012,-0.054818,0.34243
6.38,0.29699,-0.16657,0.13266,0.000000028,0.00089114,-0.44774,-0.042124,4.9585,4.8968,4.902,-0.054863,0.34051
6.39,0.29533,-0.16562,0.13193,0.0000000327,0.00087071,-0.4459,-0.042141,4.9594,4.898,4.9028,-0.054908,0.3386
6.4,0.29368,-0.16468,0.13121,0.0000000382,0.00085076,-0.44406,-0.042156,4.9603,4.8993,4.9035,-0.054952,0.3367
6.41,0.29203,-0.16374,0.13049,0.0000000445,0.00083127,-0.44224,-0.042168,4.9612,4.9006,4.9043,-0.054996,0.33481
6.42,0.2904,-0.16281,0.12978,0.0000000517,0.00081223,-0.44042,-0.042177,4.9621,4.9018,4.905,-0.055039,0.33293
6.43,0.28878,-0.16188,0.12907,0.0000000601,0.00079364,-0.4386,-0.042184,4.9629,4.9031,4.9058,-0.055082,0.33106
6.44,0.28716,-0.16096,0.12836,0.0000000696,0.00077548,-0.4368,-0.042188,4.9638,4.9043,4.9065,-0.055124,0.3292
6.45,0.28556,-0.16005,0.12766,0.0000000806,0.00075774,-0.43499,-0.042189,4.9647,4.9056,4.9073,-0.055166,0.32735
6.46,0.28396,-0.15914,0.12696,0.0000000931,0.00074042,-0.4332,-0.042188,4.9655,4.9068,4.908,-0.055207,0.32551
6.47,0.28238,-0.15823,0.12626,0.000000107,0.0007235,-0.43141,-0.042185,4.9664,4.908,4.9087,-0.055248,0.32369
6.48,0.2808,-0.15733,0.12557,0.000000124,0.00070697,-0.42963,-0.042179,4.9672,4.9093,4.9094,-0.055288,0.32187
6.49,0.27923,-0.15644,0.12488,0.000000142,0.00069082,-0.42786,-0.042171,4.9681,4.9105,4.9102,-0.055327,0.32006
6.5,0.27767,-0.15555,0.12419,0.000000163,0.00067505,-0.42609,-0.04216,4.9689,4.9117,4.9109,-0.055367,0.31827
6.51,0.27612,-0.15466,0.12351,0.000000187,0.00065964,-0.42433,-0.042147,4.9698,4.9129,4.9116,-0.055405,0.31648
6.52,0.27458,-0.15378,0.12283,0.000000214,0.0006446,-0.42257,-0.042131,4.9706,4.9142,4.9123,-0.055444,0.31471
6.53,0.27304,-0.15291,0.12215,0.000000244,0.0006299,-0.42083,-0.042113,4.9714,4.9154,4.913,-0.055481,0.31294
6.54,0.27152,-0.15204,0.12148,0.000000279,0.00061554,-0.41908,-0.042093,4.9722,4.9166,4.9137,-0.055518,0.31119
6.55,0.27,-0.15117,0.12081,0.000000317,0.00060151,-0.41735,-0.04207,4.9731,4.9178,4.9144,-0.055555,0.30944
6.56,0.26849,-0.15031,0.12015,0.000000361,0.00058781,-0.41562,-0.042045,4.9739,4.919,4.915,-0.055591,0.30771
6.57,0.267,-0.14946,0.11948,0.00000041,0.00057442,-0.4139,-0.042018,4.9747,4.9202,4.9157,-0.055627,0.30598
6.58,0.26551,-0.14861,0.11883,0.000000465,0.00056135,-0.41218,-0.041989,4.9755,4.9214,4.9164,-0.055662,0.30427
6.59,0.26402,-0.14776,0.11817,0.000000526,0.00054857,-0.41047,-0.041957,4.9763,4.9226,4.9171,-0.055697,0.30256
6.6,0.26255,-0.14692,0.11752,0.000000595,0.00053609,-0.40877,-0.041923,4.9771,4.9238,4.9177,-0.055731,0.30086
6.61,0.26109,-0.14609,0.11687,0.000000671,0.0005239,-0.40707,-0.041887,4.9779,4.925,4.9184,-0.055765,0.29918
6.62,0.25963,-0.14526,0.11622,0.000000757,0.00051199,-0.40538,-0.041849,4.9787,4.9261,4.919,-0.055798,0.2975
6.63,0.25818,-0.14443,0.11558,0.000000852,0.00050036,-0.4037,-0.041809,4.9795,4.9273,4.9197,-0.055831,0.29583
6.64,0.25674,-0.14361,0.11494,0.000000958,0.00048899,-0.40202,-0.041767,4.9802,4.9285,4.9203,-0.055863,0.29418
6.65,0.25531,-0.14279,0.1143,0.00000108,0.00047789,-0.40035,-0.041722,4.981,4.9297,4.921,-0.055895,0.29253
6.66,0.25388,-0.14198,0.11367,0.00000121,0.00046704,-0.39868,-0.041676,4.9818,4.9308,4.9216,-0.055927,0.29089
6.67,0.25247,-0.14117,0.11304,0.00000135,0.00045644,-0.39703,-0.041628,4.9825,4.932,4.9223,-0.055958,0.28926
6.68,0.25106,-0.14037,0.11241,0.00000151,0.00044608,-0.39537,-0.041577,4.9833,4.9331,4.9229,-0.055988,0.28764
6.69,0.24966,-0.13957,0.11179,0.00000169,0.00043597,-0.39373,-0.041525,4.9841,4.9343,4.9235,-0.056018,0.28603
6.7,0.24827,-0.13878,0.11117,0.00000188,0.00042608,-0.39209,-0.04147,4.9848,4.9355,4.9242,-0.056047,0.28442
6.71,0.24688,-0.13799,0.11055,0.0000021,0.00041643,-0.39045,-0.041414,4.9856,4.9366,4.9248,-0.056077,0.28283
6.72,0.24551,-0.13721,0.10994,0.00000233,0.00040699,-0.38883,-0.041356,4.9863,4.9377,4.9254,-0.056105,0.28125
6.73,0.24414,-0.13643,0.10933,0.00000259,0.00039777,-0.3872,-0.041296,4.987,4.9389,4.926,-0.056133,0.27967
6.74,0.24278,-0.13565,0.10872,0.00000288,0.00038877,-0.38559,-0.041235,4.9878,4.94,4.9266,-0.056161,0.27811
6.75,0.24143,-0.13488,0.10812,0.00000319,0.00037997,-0.38398,-0.041171,4.9885,4.9412,4.9272,-0.056188,0.27655
6.76,0.24008,-0.13411,0.10752,0.00000353,0.00037137,-0.38238,-0.041106,4.9892,4.9423,4.9278,-0.056215,0.275
6.77,0.23875,-0.13335,0.10692,0.0000039,0.00036297,-0.38078,-0.041039,4.9899,4.9434,4.9284,-0.056241,0.27346
6.78,0.23742,-0.13259,0.10632,0.00000431,0.00035476,-0.37919,-0.04097,4.9907,4.9445,4.929,-0.056267,0.27193
6.79,0.23609,-0.13184,0.10573,0.00000476,0.00034674,-0.37761,-0.0409,4.9914,4.9457,4.9296,-0.056293,0.27041
6.8,0.23478,-0.13109,0.10514,0.00000524,0.0003389,-0.37603,-0.040827,4.9921,4.9468,4.9302,-0.056318,0.2689
6.81,0.23347,-0.13035,0.10456,0.00000577,0.00033124,-0.37446,-0.040754,4.9928,4.9479,4.9308,-0.056342,0.26739
6.82,0.23217,-0.12961,0.10398,0.00000634,0.00032376,-0.37289,-0.040678,4.9935,4.949,4.9313,-0.056366,0.2659
6.83,0.23088,-0.12887,0.1034,0.00000697,0.00031645,-0.37133,-0.040601,4.9942,4.9501,4.9319,-0.05639,0.26441
6.84,0.22959,-0.12814,0.10282,0.00000764,0.00030931,-0.36978,-0.040523,4.9949,4.9512,4.9325,-0.056413,0.26293
6.85,0.22832,-0.12741,0.10225,0.00000838,0.00030233,-0.36823,-0.040443,4.9956,4.9523,4.933,-0.056436,0.26146
6.86,0.22705,-0.12669,0.10168,0.00000917,0.00029551,-0.36669,-0.040362,4.9963,4.9534,4.9336,-0.056458,0.26
6.87,0.22578,-0.12597,0.10111,0.00001,0.00028884,-0.36515,-0.040279,4.997,4.9545,4.9342,-0.05648,0.25854
6.88,0.22453,-0.12525,0.10054,0.000011,0.00028233,-0.36362,-0.040195,4.9976,4.9556,4.9347,-0.056502,0.2571
6.89,0.22328,-0.12454,0.099981,0.000012,0.00027597,-0.3621,-0.040109,4.9983,4.9567,4.9353,-0.056523,0.25566
6.9,0.22204,-0.12383,0.099422,0.000013,0.00026975,-0.36058,-0.040021,4.999,4.9578,4.9358,-0.056544,0.25423
6.91,0.2208,-0.12313,0.098867,0.0000142,0.00026367,-0.35907,-0.039933,4.9996,4.9589,4.9364,-0.056564,0.25281
6.92,0.21957,-0.12243,0.098314,0.0000154,0.00025773,-0.35756,-0.039842,5.0003,4.96,4.9369,-0.056584,0.2514
6.93,0.21835,-0.12174,0.097765,0.0000168,0.00025193,-0.35606,-0.03975,5.001,4.961,4.9374,-0.056603,0.24999
6.94,0.21714,-0.12104,0.097218,0.0000182,0.00024626,-0.35456,-0.039657,5.0016,4.9621,4.938,-0.056622,0.2486
6.95,0.21593,-0.12036,0.096674,0.0000198,0.00024072,-0.35307,-0.039563,5.0023,4.9632,4.9385,-0.056641,0.24721
6.96,0.21473,-0.11967,0.096133,0.0000214,0.0002353,-0.35159,-0.039468,5.0029,4.9642,4.939,-0.056659,0.24583
6.97,0.21354,-0.11899,0.095595,0.0000232,0.00023001,-0.35011,-0.039371,5.0036,4.9653,4.9396,-0.056677,0.24445
6.98,0.21235,-0.11832,0.09506,0.0000251,0.00022484,-0.34864,-0.039273,5.0042,4.9664,4.9401,-0.056694,0.24309
6.99,0.21117,-0.11765,0.094527,0.0000271,0.00021979,-0.34718,-0.039174,5.0048,4.9674,4.9406,-0.056711,0.24173
7,0.21,-0.11698,0.093997,0.0000293,0.00021485,-0.34572,-0.039074,5.0055,4.9685,4.9411,-0.056728,0.24038
7.01,0.20883,-0.11632,0.093471,0.0000316,0.00021002,-0.34426,-0.038973,5.0061,4.9695,4.9416,-0.056744,0.23904
7.02,0.20767,-0.11566,0.092947,0.000034,0.0002053,-0.34281,-0.03887,5.0067,4.9706,4.9421,-0.05676,0.23771
7.03,0.20652,-0.115,0.092426,0.0000367,0.00020069,-0.34137,-0.038766,5.0074,4.9716,4.9427,-0.056775,0.23638
7.04,0.20537,-0.11435,0.091907,0.0000394,0.00019619,-0.33993,-0.038661,5.008,4.9727,4.9432,-0.05679,0.23506
7.05,0.20423,-0.1137,0.091392,0.0000424,0.00019179,-0.3385,-0.038555,5.0086,4.9737,4.9437,-0.056804,0.23375
7.06,0.2031,-0.11306,0.09088,0.0000455,0.00018748,-0.33707,-0.038448,5.0092,4.9747,4.9442,-0.056819,0.23244
7.07,0.20197,-0.11241,0.09037,0.0000489,0.00018328,-0.33565,-0.03834,5.0098,4.9758,4.9446,-0.056832,0.23115
7.08,0.20085,-0.11178,0.089863,0.0000524,0.00017917,-0.33423,-0.038231,5.0104,4.9768,4.9451,-0.056846,0.22986
7.09,0.19973,-0.11114,0.089358,0.0000561,0.00017515,-0.33282,-0.038121,5.011,4.9778,4.9456,-0.056859,0.22858
7.1,0.19863,-0.11051,0.088856,0.0000601,0.00017123,-0.33142,-0.03801,5.0116,4.9788,4.9461,-0.056871,0.2273
7.11,0.19752,-0.10989,0.088357,0.0000643,0.00016739,-0.33002,-0.037898,5.0122,4.9799,4.9466,-0.056884,0.22603
7.12,0.19643,-0.10926,0.087861,0.0000687,0.00016364,-0.32863,-0.037786,5.0128,4.9809,4.9471,-0.056896,0.22477
7.13,0.19534,-0.10864,0.087367,0.0000734,0.00015998,-0.32724,-0.037672,5.0134,4.9819,4.9475,-0.056907,0.22352
7.14,0.19426,-0.10803,0.086876,0.0000783,0.00015639,-0.32586,-0.037558,5.014,4.9829,4.948,-0.056918,0.22227
7.15,0.19318,-0.10742,0.086388,0.0000835,0.00015289,-0.32448,-0.037442,5.0146,4.9839,4.9485,-0.056929,0.22103
7.16,0.19211,-0.10681,0.085903,0.0000889,0.00014947,-0.32311,-0.037326,5.0151,4.9849,4.949,-0.056939,0.2198
7.17,0.19104,-0.1062,0.08542,0.0000947,0.00014613,-0.32174,-0.037209,5.0157,4.9859,4.9494,-0.056949,0.21858
7.18,0.18998,-0.1056,0.084939,0.00010075,0.00014286,-0.32038,-0.037091,5.0163,4.9869,4.9499,-0.056959,0.21736
7.19,0.18893,-0.105,0.084462,0.0001071,0.00013967,-0.31902,-0.036973,5.0168,4.9879,4.9503,-0.056968,0.21615
7.2,0.18788,-0.10441,0.083986,0.00011377,0.00013654,-0.31767,-0.036853,5.0174,4.9889,4.9508,-0.056977,0.21494
7.21,0.18684,-0.10382,0.083514,0.00012078,0.00013349,-0.31633,-0.036734,5.018,4.9899,4.9512,-0.056986,0.21375
7.22,0.18581,-0.10323,0.083044,0.00012812,0.00013051,-0.31499,-0.036613,5.0185,4.9909,4.9517,-0.056994,0.21256
7.23,0.18478,-0.10264,0.082576,0.00013581,0.00012759,-0.31365,-0.036492,5.0191,4.9919,4.9521,-0.057002,0.21137
7.24,0.18375,-0.10206,0.082111,0.00014387,0.00012474,-0.31232,-0.03637,5.0196,4.9929,4.9526,-0.057009,0.2102
7.25,0.18274,-0.10149,0.081649,0.00015229,0.00012196,-0.311,-0.036247,5.0202,4.9939,4.953,-0.057016,0.20903
7.26,0.18172,-0.10091,0.081189,0.0001611,0.00011924,-0.30968,-0.036124,5.0207,4.9948,4.9535,-0.057023,0.20786
7.27,0.18072,-0.10034,0.080732,0.00017031,0.00011658,-0.30836,-0.036,5.0213,4.9958,4.9539,-0.05703,0.2067
7.28,0.17972,-0.099772,0.080278,0.00017992,0.00011398,-0.30706,-0.035875,5.0218,4.9968,4.9543,-0.057036,0.20555
7.29,0.17872,-0.099207,0.079825,0.00018995,0.00011143,-0.30575,-0.03575,5.0223,4.9978,4.9548,-0.057041,0.20441
7.3,0.17773,-0.098646,0.079376,0.00020041,0.00010895,-0.30445,-0.035625,5.0229,4.9987,4.9552,-0.057047,0.20327
7.31,0.17675,-0.098088,0.078928,0.00021131,0.00010652,-0.30316,-0.035499,5.0234,4.9997,4.9556,-0.057052,0.20214
7.32,0.17577,-0.097533,0.078483,0.00022266,0.00010414,-0.30187,-0.035372,5.0239,5.0007,4.9561,-0.057056,0.20102
7.33,0.1748,-0.096981,0.078041,0.00023447,0.00010182,-0.30059,-0.035245,5.0245,5.0016,4.9565,-0.057061,0.1999
7.34,0.17383,-0.096433,0.077601,0.00024675,0.0000996,-0.29931,-0.035117,5.025,5.0026,4.9569,-0.057065,0.19879
7.35,0.17287,-0.095887,0.077164,0.00025952,0.0000973,-0.29803,-0.034989,5.0255,5.0035,4.9573,-0.057069,0.19768
7.36,0.17191,-0.095345,0.076729,0.00027278,0.0000952,-0.29677,-0.034861,5.026,5.0045,4.9577,-0.057072,0.19658
7.37,0.17096,-0.094806,0.076296,0.00028655,0.0000931,-0.2955,-0.034732,5.0265,5.0054,4.9581,-0.057075,0.19549
7.38,0.17002,-0.09427,0.075866,0.00030083,0.000091,-0.29424,-0.034602,5.027,5.0064,4.9586,-0.057078,0.1944
7.39,0.16908,-0.093737,0.075438,0.00031564,0.000089,-0.29299,-0.034473,5.0275,5.0073,4.959,-0.05708,0.19332
7.4,0.16814,-0.093207,0.075012,0.00033098,0.000087,-0.29174,-0.034343,5.028,5.0083,4.9594,-0.057082,0.19225
7.41,0.16721,-0.09268,0.074589,0.00034687,0.000085,-0.2905,-0.034212,5.0285,5.0092,4.9598,-0.057084,0.19118
7.42,0.16629,-0.092157,0.074168,0.00036332,0.0000831,-0.28926,-0.034081,5.029,5.0101,4.9602,-0.057085,0.19012
7.43,0.16537,-0.091636,0.07375,0.00038034,0.0000813,-0.28802,-0.03395,5.0295,5.0111,4.9606,-0.057086,0.18906
7.44,0.16446,-0.091118,0.073334,0.00039792,0.0000795,-0.28679,-0.033819,5.03,5.012,4.961,-0.057087,0.18801
7.45,0.16355,-0.090603,0.07292,0.0004161,0.0000777,-0.28557,-0.033687,5.0305,5.0129,4.9614,-0.057087,0.18697
7.46,0.16264,-0.090092,0.072508,0.00043486,0.000076,-0.28435,-0.033555,5.031,5.0139,4.9618,-0.057088,0.18593
7.47,0.16175,-0.089583,0.072099,0.00045423,0.0000743,-0.28313,-0.033423,5.0315,5.0148,4.9621,-0.057087,0.1849
7.48,0.16085,-0.089077,0.071692,0.00047421,0.0000727,-0.28192,-0.03329,5.032,5.0157,4.9625,-0.057087,0.18387
7.49,0.15996,-0.088574,0.071287,0.0004948,0.000071,-0.28072,-0.033157,5.0324,5.0166,4.9629,-0.057086,0.18285
7.5,0.15908,-0.088074,0.070885,0.00051602,0.0000695,-0.27952,-0.033024,5.0329,5.0175,4.9633,-0.057085,0.18183
7.51,0.1582,-0.087577,0.070485,0.00053788,0.0000679,-0.27832,-0.032891,5.0334,5.0185,4.9637,-0.057083,0.18083
7.52,0.15733,-0.087082,0.070087,0.00056038,0.0000664,-0.27713,-0.032757,5.0338,5.0194,4.9641,-0.057082,0.17982
7.53,0.15646,-0.086591,0.069691,0.00058352,0.0000649,-0.27594,-0.032624,5.0343,5.0203,4.9644,-0.05708,0.17882
7.54,0.1556,-0.086102,0.069298,0.00060731,0.0000635,-0.27476,-0.03249,5.0348,5.0212,4.9648,-0.057077,0.17783
7.55,0.15474,-0.085616,0.068906,0.00063177,0.0000621,-0.27358,-0.032356,5.0352,5.0221,4.9652,-0.057075,0.17685
7.56,0.15389,-0.085133,0.068517,0.00065689,0.0000607,-0.27241,-0.032222,5.0357,5.023,4.9656,-0.057072,0.17586
7.57,0.15304,-0.084653,0.06813,0.00068268,0.0000594,-0.27124,-0.032088,5.0361,5.0239,4.9659,-0.057069,0.17489
7.58,0.15219,-0.084176,0.067745,0.00070914,0.0000581,-0.27008,-0.031953,5.0366,5.0248,4.9663,-0.057065,0.17392
7.59,0.15135,-0.083701,0.067363,0.00073629,0.0000568,-0.26892,-0.031819,5.037,5.0257,4.9667,-0.057061,0.17296
7.6,0.15052,-0.083229,0.066982,0.00076412,0.0000555,-0.26777,-0.031684,5.0375,5.0266,4.967,-0.057057,0.172
7.61,0.14969,-0.082759,0.066604,0.00079263,0.0000543,-0.26662,-0.031549,5.0379,5.0275,4.9674,-0.057053,0.17104
7.62,0.14886,-0.082293,0.066227,0.00082183,0.0000531,-0.26547,-0.031415,5.0384,5.0283,4.9677,-0.057048,0.1701
7.63,0.14804,-0.081829,0.065853,0.00085173,0.0000519,-0.26433,-0.03128,5.0388,5.0292,4.9681,-0.057043,0.16915
7.64,0.14723,-0.081368,0.065481,0.00088232,0.0000508,-0.26319,-0.031145,5.0392,5.0301,4.9684,-0.057038,0.16822
7.65,0.14642,-0.080909,0.065111,0.00091361,0.0000496,-0.26206,-0.03101,5.0397,5.031,4.9688,-0.057032,0.16728
7.66,0.14561,-0.080453,0.064743,0.0009456,0.0000485,-0.26093,-0.030875,5.0401,5.0319,4.9692,-0.057026,0.16636
7.67,0.14481,-0.08,0.064378,0.00097829,0.0000475,-0.25981,-0.03074,5.0405,5.0327,4.9695,-0.05702,0.16543
7.68,0.14401,-0.079549,0.064014,0.0010117,0.0000464,-0.25869,-0.030605,5.041,5.0336,4.9698,-0.057014,0.16452
7.69,0.14321,-0.079101,0.063652,0.0010458,0.0000454,-0.25758,-0.03047,5.0414,5.0345,4.9702,-0.057007,0.16361
7.7,0.14243,-0.078655,0.063292,0.0010805,0.0000444,-0.25647,-0.030335,5.0418,5.0354,4.9705,-0.057,0.1627
7.71,0.14164,-0.078212,0.062935,0.001116,0.0000434,-0.25536,-0.0302,5.0422,5.0362,4.9709,-0.056993,0.1618
7.72,0.14086,-0.077772,0.062579,0.0011522,0.0000424,-0.25426,-0.030065,5.0426,5.0371,4.9712,-0.056986,0.16091
7.73,0.14009,-0.077334,0.062226,0.0011891,0.0000415,-0.25316,-0.02993,5.0431,5.038,4.9716,-0.056978,0.16001
7.74,0.13932,-0.076899,0.061874,0.0012267,0.0000406,-0.25207,-0.029796,5.0435,5.0388,4.9719,-0.05697,0.15913
7.75,0.13855,-0.076466,0.061524,0.0012649,0.0000397,-0.25098,-0.029661,5.0439,5.0397,4.9722,-0.056962,0.15825
7.76,0.13779,-0.076035,0.061176,0.0013039,0.0000388,-0.2499,-0.029526,5.0443,5.0405,4.9726,-0.056953,0.15737
7.77,0.13703,-0.075607,0.060831,0.0013435,0.000038,-0.24882,-0.029392,5.0447,5.0414,4.9729,-0.056944,0.1565
7.78,0.13627,-0.075182,0.060487,0.0013838,0.0000371,-0.24774,-0.029257,5.0451,5.0422,4.9732,-0.056935,0.15564
7.79,0.13552,-0.074759,0.060145,0.0014248,0.0000363,-0.24667,-0.029123,5.0455,5.0431,4.9735,-0.056926,0.15478
7.8,0.13478,-0.074338,0.059805,0.0014665,0.0000355,-0.2456,-0.028989,5.0459,5.0439,4.9739,-0.056916,0.15392
7.81,0.13404,-0.07392,0.059467,0.0015088,0.0000347,-0.24454,-0.028854,5.0463,5.0448,4.9742,-0.056906,0.15307
7.82,0.1333,-0.073505,0.059131,0.0015518,0.000034,-0.24348,-0.02872,5.0467,5.0456,4.9745,-0.056896,0.15222
7.83,0.13257,-0.073091,0.058797,0.0015954,0.0000332,-0.24243,-0.028586,5.047,5.0465,4.9748,-0.056886,0.15138
7.84,0.13184,-0.07268,0.058465,0.0016397,0.0000325,-0.24138,-0.028453,5.0474,5.0473,4.9752,-0.056875,0.15054
7.85,0.13111,-0.072271,0.058134,0.0016846,0.0000318,-0.24033,-0.028319,5.0478,5.0481,4.9755,-0.056864,0.14971
7.86,0.13039,-0.071865,0.057806,0.0017302,0.0000311,-0.23929,-0.028186,5.0482,5.049,4.9758,-0.056853,0.14889
7.87,0.12968,-0.071461,0.057479,0.0017764,0.0000304,-0.23825,-0.028052,5.0486,5.0498,4.9761,-0.056842,0.14806
7.88,0.12896,-0.07106,0.057154,0.0018232,0.0000297,-0.23722,-0.027919,5.049,5.0506,4.9764,-0.05683,0.14724
7.89,0.12825,-0.07066,0.056831,0.0018706,0.000029,-0.23619,-0.027786,5.0493,5.0515,4.9767,-0.056818,0.14643
7.9,0.12755,-0.070263,0.05651,0.0019186,0.0000284,-0.23516,-0.027653,5.0497,5.0523,4.977,-0.056806,0.14562
7.91,0.12685,-0.069869,0.056191,0.0019673,0.0000278,-0.23414,-0.027521,5.0501,5.0531,4.9773,-0.056794,0.14482
7.92,0.12615,-0.069476,0.055873,0.0020165,0.0000272,-0.23312,-0.027389,5.0504,5.054,4.9776,-0.056781,0.14402
7.93,0.12546,-0.069086,0.055557,0.0020662,0.0000266,-0.23211,-0.027256,5.0508,5.0548,4.9779,-0.056768,0.14322
7.94,0.12477,-0.068698,0.055243,0.0021166,0.000026,-0.2311,-0.027125,5.0512,5.0556,4.9782,-0.056755,0.14243
7.95,0.12409,-0.068312,0.054931,0.0021675,0.0000254,-0.23009,-0.026993,5.0515,5.0564,4.9786,-0.056742,0.14165
7.96,0.1234,-0.067929,0.05462,0.0022189,0.0000249,-0.22909,-0.026861,5.0519,5.0572,4.9788,-0.056728,0.14087
7.97,0.12273,-0.067547,0.054312,0.0022709,0.0000243,-0.22809,-0.02673,5.0523,5.058,4.9791,-0.056714,0.14009
7.98,0.12205,-0.067168,0.054005,0.0023234,0.0000238,-0.2271,-0.026599,5.0526,5.0588,4.9794,-0.0567,0.13932
7.99,0.12138,-0.066791,0.0537,0.0023764,0.0000233,-0.22611,-0.026468,5.053,5.0597,4.9797,-0.056686,0.13855
8,0.12072,-0.066416,0.053396,0.0024299,0.0000227,-0.22512,-0.026338,5.0533,5.0605,4.98,-0.056671,0.13778
8.01,0.12006,-0.066044,0.053095,0.0024839,0.0000222,-0.22414,-0.026208,5.0537,5.0613,4.9803,-0.056657,0.13702
8.02,0.1194,-0.065673,0.052795,0.0025384,0.0000218,-0.22316,-0.026078,5.054,5.0621,4.9806,-0.056642,0.13627
8.03,0.11874,-0.065305,0.052496,0.0025933,0.0000213,-0.22219,-0.025948,5.0544,5.0629,4.9809,-0.056627,0.13552
8.04,0.11809,-0.064938,0.052199,0.0026487,0.0000208,-0.22122,-0.025819,5.0547,5.0637,4.9812,-0.056611,0.13477
8.05,0.11744,-0.064574,0.051904,0.0027045,0.0000203,-0.22025,-0.02569,5.055,5.0645,4.9815,-0.056595,0.13403
8.06,0.1168,-0.064212,0.051611,0.0027608,0.0000199,-0.21929,-0.025561,5.0554,5.0653,4.9818,-0.05658,0.13329
8.07,0.11616,-0.063852,0.05132,0.0028175,0.0000195,-0.21833,-0.025432,5.0557,5.0661,4.982,-0.056563,0.13255
8.08,0.11552,-0.063494,0.05103,0.0028746,0.000019,-0.21737,-0.025304,5.056,5.0669,4.9823,-0.056547,0.13182
8.09,0.11489,-0.063138,0.050741,0.0029321,0.0000186,-0.21642,-0.025176,5.0564,5.0677,4.9826,-0.056531,0.1311
8.1,0.11426,-0.062784,0.050455,0.0029899,0.0000182,-0.21547,-0.025048,5.0567,5.0684,4.9829,-0.056514,0.13037
8.11,0.11363,-0.062432,0.05017,0.0030482,0.0000178,-0.21453,-0.024921,5.057,5.0692,4.9832,-0.056497,0.12966
8.12,0.11301,-0.062083,0.049886,0.0031067,0.0000174,-0.21359,-0.024794,5.0574,5.07,4.9834,-0.05648,0.12894
8.13,0.11239,-0.061735,0.049604,0.0031657,0.000017,-0.21265,-0.024667,5.0577,5.0708,4.9837,-0.056462,0.12823
8.14,0.11178,-0.061389,0.049324,0.0032249,0.0000167,-0.21172,-0.024541,5.058,5.0716,4.984,-0.056445,0.12752
8.15,0.11116,-0.061045,0.049045,0.0032845,0.0000163,-0.21079,-0.024415,5.0583,5.0724,4.9843,-0.056427,0.12682
8.16,0.11056,-0.060703,0.048768,0.0033444,0.0000159,-0.20987,-0.024289,5.0587,5.0731,4.9845,-0.056409,0.12612
8.17,0.10995,-0.060363,0.048493,0.0034046,0.0000156,-0.20894,-0.024164,5.059,5.0739,4.9848,-0.05639,0.12543
8.18,0.10935,-0.060025,0.048219,0.003465,0.0000153,-0.20803,-0.024039,5.0593,5.0747,4.9851,-0.056372,0.12474
8.19,0.10875,-0.059689,0.047947,0.0035257,0.0000149,-0.20711,-0.023914,5.0596,5.0755,4.9853,-0.056353,0.12405
8.2,0.10815,-0.059355,0.047676,0.0035867,0.0000146,-0.2062,-0.02379,5.0599,5.0762,4.9856,-0.056334,0.12337
8.21,0.10756,-0.059023,0.047407,0.0036478,0.0000143,-0.20529,-0.023666,5.0602,5.077,4.9859,-0.056315,0.12269
8.22,0.10697,-0.058693,0.047139,0.0037093,0.000014,-0.20439,-0.023542,5.0605,5.0778,4.9861,-0.056296,0.12202
8.23,0.10639,-0.058364,0.046873,0.0037709,0.0000137,-0.20349,-0.023419,5.0608,5.0785,4.9864,-0.056276,0.12135
8.24,0.10581,-0.058038,0.046608,0.0038327,0.0000134,-0.20259,-0.023296,5.0611,5.0793,4.9866,-0.056257,0.12068
8.25,0.10523,-0.057713,0.046345,0.0038948,0.0000131,-0.2017,-0.023174,5.0614,5.0801,4.9869,-0.056237,0.12002
8.26,0.10465,-0.05739,0.046083,0.003957,0.0000128,-0.20081,-0.023052,5.0617,5.0808,4.9872,-0.056217,0.11936
8.27,0.10408,-0.05707,0.045823,0.0040193,0.0000125,-0.19993,-0.02293,5.062,5.0816,4.9874,-0.056196,0.1187
8.28,0.10351,-0.05675,0.045564,0.0040818,0.0000122,-0.19905,-0.022809,5.0623,5.0824,4.9877,-0.056176,0.11805
8.29,0.10294,-0.056433,0.045307,0.0041445,0.000012,-0.19817,-0.022688,5.0626,5.0831,4.9879,-0.056155,0.1174
8.3,0.10238,-0.056118,0.045051,0.0042072,0.0000117,-0.19729,-0.022567,5.0629,5.0839,4.9882,-0.056134,0.11675
8.31,0.10182,-0.055804,0.044797,0.0042701,0.0000114,-0.19642,-0.022447,5.0632,5.0846,4.9884,-0.056113,0.11611
8.32,0.10127,-0.055492,0.044544,0.0043331,0.0000112,-0.19555,-0.022327,5.0635,5.0854,4.9887,-0.056092,0.11547
8.33,0.10071,-0.055182,0.044293,0.0043962,0.0000109,-0.19469,-0.022208,5.0638,5.0861,4.9889,-0.05607,0.11484
8.34,0.10016,-0.054874,0.044042,0.0044593,0.0000107,-0.19383,-0.022089,5.0641,5.0869,4.9892,-0.056049,0.11421
8.35,0.099615,-0.054567,0.043794,0.0045225,0.0000105,-0.19297,-0.02197,5.0644,5.0876,4.9894,-0.056027,0.11358
8.36,0.099071,-0.054262,0.043547,0.0045858,0.0000102,-0.19212,-0.021852,5.0646,5.0884,4.9897,-0.056005,0.11296
8.37,0.09853,-0.053959,0.043301,0.0046491,0.00001,-0.19126,-0.021734,5.0649,5.0891,4.9899,-0.055982,0.11234
8.38,0.097992,-0.053658,0.043057,0.0047125,0.0000098,-0.19042,-0.021617,5.0652,5.0899,4.9902,-0.05596,0.11172
8.39,0.097457,-0.053358,0.042814,0.0047758,0.00000958,-0.18957,-0.0215,5.0655,5.0906,4.9904,-0.055937,0.11111
8.4,0.096925,-0.053061,0.042572,0.0048392,0.00000937,-0.18873,-0.021383,5.0657,5.0913,4.9906,-0.055914,0.1105
8.41,0.096395,-0.052764,0.042332,0.0049026,0.00000917,-0.1879,-0.021267,5.066,5.0921,4.9909,-0.055891,0.10989
8.42,0.095869,-0.05247,0.042093,0.0049659,0.00000897,-0.18706,-0.021151,5.0663,5.0928,4.9911,-0.055868,0.10929
8.43,0.095346,-0.052177,0.041856,0.0050293,0.00000877,-0.18623,-0.021036,5.0666,5.0936,4.9914,-0.055845,0.10869
8.44,0.094826,-0.051886,0.041619,0.0050926,0.00000858,-0.1854,-0.020921,5.0668,5.0943,4.9916,-0.055821,0.10809
8.45,0.094308,-0.051596,0.041385,0.0051558,0.0000084,-0.18458,-0.020806,5.0671,5.095,4.9918,-0.055798,0.1075
8.46,0.093794,-0.051309,0.041151,0.005219,0.00000821,-0.18376,-0.020692,5.0674,5.0958,4.9921,-0.055774,0.10691
8.47,0.093282,-0.051022,0.040919,0.0052822,0.00000803,-0.18294,-0.020578,5.0676,5.0965,4.9923,-0.05575,0.10632
8.48,0.092773,-0.050738,0.040688,0.0053453,0.00000786,-0.18213,-0.020465,5.0679,5.0972,4.9925,-0.055725,0.10574
8.49,0.092267,-0.050455,0.040459,0.0054083,0.00000769,-0.18132,-0.020352,5.0681,5.0979,4.9928,-0.055701,0.10516
8.5,0.091764,-0.050174,0.040231,0.0054712,0.00000752,-0.18051,-0.02024,5.0684,5.0987,4.993,-0.055676,0.10459
8.51,0.091264,-0.049894,0.040004,0.005534,0.00000735,-0.17971,-0.020128,5.0687,5.0994,4.9932,-0.055652,0.10401
8.52,0.090766,-0.049616,0.039778,0.0055966,0.00000719,-0.17891,-0.020016,5.0689,5.1001,4.9935,-0.055627,0.10344
8.53,0.090272,-0.049339,0.039554,0.0056592,0.00000704,-0.17811,-0.019905,5.0692,5.1008,4.9937,-0.055601,0.10288
8.54,0.089779,-0.049064,0.039331,0.0057217,0.00000688,-0.17731,-0.019795,5.0694,5.1016,4.9939,-0.055576,0.10231
8.55,0.08929,-0.048791,0.039109,0.005784,0.00000673,-0.17652,-0.019684,5.0697,5.1023,4.9941,-0.055551,0.10175
8.56,0.088804,-0.048519,0.038889,0.0058462,0.00000659,-0.17574,-0.019575,5.0699,5.103,4.9944,-0.055525,0.10119
8.57,0.08832,-0.048249,0.038669,0.0059082,0.00000644,-0.17495,-0.019465,5.0702,5.1037,4.9946,-0.055499,0.10064
8.58,0.087839,-0.04798,0.038451,0.0059701,0.0000063,-0.17417,-0.019356,5.0704,5.1044,4.9948,-0.055473,0.10009
8.59,0.08736,-0.047713,0.038235,0.0060318,0.00000617,-0.17339,-0.019248,5.0707,5.1051,4.995,-0.055447,0.099541
8.6,0.086884,-0.047447,0.038019,0.0060933,0.00000603,-0.17262,-0.01914,5.0709,5.1059,4.9952,-0.055421,0.098996
8.61,0.086411,-0.047183,0.037805,0.0061547,0.0000059,-0.17184,-0.019032,5.0711,5.1066,4.9955,-0.055394,0.098454
8.62,0.085941,-0.046921,0.037592,0.0062159,0.00000577,-0.17107,-0.018925,5.0714,5.1073,4.9957,-0.055368,0.097915
8.63,0.085473,-0.04666,0.03738,0.0062768,0.00000565,-0.17031,-0.018818,5.0716,5.108,4.9959,-0.055341,0.097379
8.64,0.085007,-0.0464,0.03717,0.0063376,0.00000552,-0.16955,-0.018712,5.0719,5.1087,4.9961,-0.055314,0.096846
8.65,0.084545,-0.046142,0.036961,0.0063982,0.0000054,-0.16879,-0.018606,5.0721,5.1094,4.9963,-0.055287,0.096316
8.66,0.084085,-0.045885,0.036752,0.0064585,0.00000529,-0.16803,-0.018501,5.0723,5.1101,4.9965,-0.055259,0.09579
8.67,0.083627,-0.04563,0.036545,0.0065187,0.00000517,-0.16728,-0.018396,5.0726,5.1108,4.9968,-0.055232,0.095266
8.68,0.083172,-0.045376,0.036339,0.0065786,0.00000506,-0.16653,-0.018291,5.0728,5.1115,4.997,-0.055204,0.094745
8.69,0.082719,-0.045124,0.036135,0.0066383,0.00000495,-0.16578,-0.018187,5.073,5.1122,4.9972,-0.055177,0.094227
8.7,0.082269,-0.044873,0.035931,0.0066977,0.00000484,-0.16503,-0.018084,5.0733,5.1129,4.9974,-0.055149,0.093711
8.71,0.081822,-0.044623,0.035729,0.006757,0.00000474,-0.16429,-0.017981,5.0735,5.1136,4.9976,-0.055121,0.093199
8.72,0.081377,-0.044375,0.035528,0.0068159,0.00000463,-0.16356,-0.017878,5.0737,5.1143,4.9978,-0.055092,0.09269
8.73,0.080934,-0.044128,0.035328,0.0068746,0.00000453,-0.16282,-0.017776,5.0739,5.115,4.998,-0.055064,0.092183
8.74,0.080494,-0.043883,0.035129,0.0069331,0.00000443,-0.16209,-0.017674,5.0742,5.1157,4.9982,-0.055035,0.091679
8.75,0.080057,-0.043639,0.034931,0.0069913,0.00000434,-0.16136,-0.017572,5.0744,5.1164,4.9984,-0.055007,0.091178
8.76,0.079622,-0.043397,0.034735,0.0070492,0.00000424,-0.16063,-0.017471,5.0746,5.1171,4.9986,-0.054978,0.09068
8.77,0.079189,-0.043156,0.034539,0.0071069,0.00000415,-0.15991,-0.017371,5.0748,5.1178,4.9988,-0.054949,0.090185
8.78,0.078758,-0.042916,0.034345,0.0071642,0.00000406,-0.15919,-0.017271,5.075,5.1185,4.999,-0.05492,0.089692
8.79,0.07833,-0.042678,0.034152,0.0072214,0.00000397,-0.15847,-0.017171,5.0752,5.1191,4.9992,-0.05489,0.089202
8.8,0.077905,-0.042441,0.033959,0.0072782,0.00000389,-0.15776,-0.017072,5.0755,5.1198,4.9994,-0.054861,0.088715
8.81,0.077482,-0.042205,0.033768,0.0073347,0.0000038,-0.15705,-0.016973,5.0757,5.1205,4.9996,-0.054831,0.088231
8.82,0.077061,-0.041971,0.033578,0.007391,0.00000372,-0.15634,-0.016875,5.0759,5.1212,4.9998,-0.054801,0.087749
8.83,0.076642,-0.041738,0.033389,0.007447,0.00000364,-0.15563,-0.016777,5.0761,5.1219,5,-0.054772,0.08727
8.84,0.076226,-0.041506,0.033201,0.0075026,0.00000356,-0.15493,-0.01668,5.0763,5.1226,5.0002,-0.054742,0.086794
8.85,0.075812,-0.041276,0.033015,0.007558,0.00000348,-0.15423,-0.016583,5.0765,5.1232,5.0004,-0.054711,0.08632
8.86,0.0754,-0.041047,0.032829,0.0076131,0.00000341,-0.15353,-0.016487,5.0767,5.1239,5.0006,-0.054681,0.085849
8.87,0.074991,-0.040819,0.032644,0.0076678,0.00000333,-0.15284,-0.016391,5.0769,5.1246,5.0008,-0.054651,0.085381
8.88,0.074584,-0.040593,0.032461,0.0077223,0.00000326,-0.15215,-0.016295,5.0771,5.1253,5.001,-0.05462,0.084915
8.89,0.074179,-0.040367,0.032279,0.0077764,0.00000319,-0.15146,-0.0162,5.0773,5.126,5.0012,-0.054589,0.084452
8.9,0.073777,-0.040144,0.032097,0.0078302,0.00000312,-0.15077,-0.016105,5.0775,5.1266,5.0014,-0.054558,0.083991
8.91,0.073376,-0.039921,0.031917,0.0078837,0.00000305,-0.15009,-0.016011,5.0777,5.1273,5.0016,-0.054527,0.083533
8.92,0.072978,-0.0397,0.031738,0.0079369,0.00000299,-0.14941,-0.015917,5.0779,5.128,5.0018,-0.054496,0.083077
8.93,0.072582,-0.03948,0.031559,0.0079898,0.00000292,-0.14873,-0.015824,5.0781,5.1287,5.002,-0.054465,0.082625
8.94,0.072188,-0.039261,0.031382,0.0080424,0.00000286,-0.14806,-0.015731,5.0783,5.1293,5.0022,-0.054433,0.082174
8.95,0.071797,-0.039043,0.031205,0.0080946,0.0000028,-0.14739,-0.015638,5.0785,5.13,5.0024,-0.054402,0.081726
8.96,0.071408,-0.038827,0.03103,0.0081466,0.00000274,-0.14672,-0.015546,5.0787,5.1307,5.0025,-0.05437,0.081281
8.97,0.07102,-0.038612,0.030856,0.0081981,0.00000268,-0.14605,-0.015455,5.0789,5.1313,5.0027,-0.054338,0.080838
8.98,0.070635,-0.038398,0.030682,0.0082494,0.00000262,-0.14539,-0.015364,5.0791,5.132,5.0029,-0.054306,0.080397
8.99,0.070252,-0.038185,0.03051,0.0083003,0.00000256,-0.14473,-0.015273,5.0793,5.1327,5.0031,-0.054274,0.079959
9,0.069872,-0.037973,0.030338,0.0083509,0.00000251,-0.14407,-0.015183,5.0795,5.1333,5.0033,-0.054242,0.079524
9.01,0.069493,-0.037763,0.030168,0.0084012,0.00000245,-0.14341,-0.015093,5.0797,5.134,5.0035,-0.054209,0.079091
9.02,0.069116,-0.037554,0.029999,0.0084511,0.0000024,-0.14276,-0.015004,5.0799,5.1347,5.0037,-0.054177,0.07866
9.03,0.068742,-0.037346,0.029831,0.0085007,0.00000235,-0.14211,-0.014915,5.08,5.1353,5.0038,-0.054144,0.078231
9.04,0.068369,-0.037139,0.029663,0.00855,0.0000023,-0.14147,-0.014826,5.0802,5.136,5.004,-0.054111,0.077806
9.05,0.067999,-0.036934,0.029497,0.0085989,0.00000225,-0.14082,-0.014738,5.0804,5.1366,5.0042,-0.054078,0.077382
9.06,0.067631,-0.03673,0.029331,0.0086475,0.0000022,-0.14018,-0.01465,5.0806,5.1373,5.0044,-0.054045,0.076961
9.07,0.067264,-0.036526,0.029167,0.0086958,0.00000215,-0.13954,-0.014563,5.0808,5.138,5.0046,-0.054012,0.076542
9.08,0.0669,-0.036324,0.029003,0.0087437,0.00000211,-0.1389,-0.014477,5.081,5.1386,5.0047,-0.053979,0.076125
9.09,0.066538,-0.036123,0.02884,0.0087913,0.00000206,-0.13827,-0.01439,5.0811,5.1393,5.0049,-0.053945,0.075711
9.1,0.066178,-0.035923,0.028678,0.0088386,0.00000202,-0.13764,-0.014304,5.0813,5.1399,5.0051,-0.053912,0.075299
9.11,0.065819,-0.035725,0.028517,0.0088855,0.00000197,-0.13701,-0.014219,5.0815,5.1406,5.0053,-0.053878,0.074889
9.12,0.065463,-0.035527,0.028357,0.008932,0.00000193,-0.13639,-0.014134,5.0817,5.1412,5.0054,-0.053844,0.074482
9.13,0.065109,-0.035331,0.028198,0.0089783,0.00000189,-0.13576,-0.014049,5.0818,5.1419,5.0056,-0.05381,0.074077
9.14,0.064756,-0.035135,0.02804,0.0090242,0.00000185,-0.13514,-0.013965,5.082,5.1425,5.0058,-0.053776,0.073674
9.15,0.064406,-0.034941,0.027883,0.0090698,0.00000181,-0.13452,-0.013881,5.0822,5.1432,5.006,-0.053742,0.073273
9.16,0.064057,-0.034748,0.027726,0.009115,0.00000177,-0.13391,-0.013798,5.0824,5.1438,5.0061,-0.053708,0.072875
9.17,0.063711,-0.034556,0.027571,0.0091599,0.00000173,-0.1333,-0.013715,5.0825,5.1445,5.0063,-0.053673,0.072479
9.18,0.063366,-0.034365,0.027416,0.0092044,0.00000169,-0.13269,-0.013633,5.0827,5.1451,5.0065,-0.053639,0.072085
9.19,0.063024,-0.034175,0.027263,0.0092486,0.00000166,-0.13208,-0.013551,5.0829,5.1458,5.0067,-0.053604,0.071693
9.2,0.062683,-0.033986,0.02711,0.0092925,0.00000162,-0.13147,-0.013469,5.083,5.1464,5.0068,-0.053569,0.071304
9.21,0.062344,-0.033799,0.026959,0.009336,0.00000158,-0.13087,-0.013388,5.0832,5.1471,5.007,-0.053535,0.070916
9.22,0.062007,-0.033612,0.026808,0.0093792,0.00000155,-0.13027,-0.013307,5.0834,5.1477,5.0072,-0.0535,0.070531
9.23,0.061672,-0.033426,0.026657,0.009422,0.00000152,-0.12967,-0.013227,5.0835,5.1484,5.0073,-0.053464,0.070148
9.24,0.061338,-0.033242,0.026508,0.0094646,0.00000148,-0.12908,-0.013147,5.0837,5.149,5.0075,-0.053429,0.069767
9.25,0.061007,-0.033058,0.02636,0.0095068,0.00000145,-0.12849,-0.013067,5.0839,5.1496,5.0077,-0.053394,0.069388
9.26,0.060677,-0.032876,0.026212,0.0095487,0.00000142,-0.1279,-0.012988,5.084,5.1503,5.0078,-0.053358,0.069011
9.27,0.060349,-0.032694,0.026065,0.0095902,0.00000139,-0.12731,-0.01291,5.0842,5.1509,5.008,-0.053323,0.068636
9.28,0.060023,-0.032514,0.025919,0.0096314,0.00000136,-0.12672,-0.012831,5.0843,5.1516,5.0082,-0.053287,0.068264
9.29,0.059699,-0.032334,0.025773,0.0096723,0.00000133,-0.12614,-0.012754,5.0845,5.1522,5.0083,-0.053251,0.067893
9.3,0.059376,-0.032156,0.025629,0.0097128,0.0000013,-0.12556,-0.012676,5.0847,5.1528,5.0085,-0.053215,0.067524
9.31,0.059056,-0.031979,0.025485,0.0097531,0.00000127,-0.12498,-0.012599,5.0848,5.1535,5.0086,-0.053179,0.067158
9.32,0.058737,-0.031802,0.025343,0.0097929,0.00000125,-0.12441,-0.012523,5.085,5.1541,5.0088,-0.053143,0.066794
9.33,0.05842,-0.031627,0.025201,0.0098325,0.00000122,-0.12383,-0.012446,5.0851,5.1547,5.009,-0.053107,0.066431
9.34,0.058104,-0.031452,0.02506,0.0098717,0.00000119,-0.12326,-0.012371,5.0853,5.1554,5.0091,-0.05307,0.066071
9.35,0.05779,-0.031279,0.02492,0.0099106,0.00000117,-0.1227,-0.012295,5.0854,5.156,5.0093,-0.053034,0.065712
9.36,0.057479,-0.031107,0.024781,0.0099492,0.00000114,-0.12213,-0.01222,5.0856,5.1566,5.0095,-0.052997,0.065356
9.37,0.057168,-0.030935,0.024642,0.0099875,0.00000112,-0.12157,-0.012145,5.0857,5.1573,5.0096,-0.05296,0.065002
9.38,0.05686,-0.030765,0.024505,0.010025,0.00000109,-0.12101,-0.012071,5.0859,5.1579,5.0098,-0.052924,0.064649
9.39,0.056553,-0.030595,0.024368,0.010063,0.00000107,-0.12045,-0.011997,5.086,5.1585,5.0099,-0.052887,0.064299
9.4,0.056248,-0.030427,0.024232,0.0101,0.00000105,-0.11989,-0.011924,5.0862,5.1592,5.0101,-0.05285,0.06395
9.41,0.055944,-0.030259,0.024096,0.010137,0.00000102,-0.11934,-0.011851,5.0863,5.1598,5.0102,-0.052813,0.063603
9.42,0.055643,-0.030092,0.023961,0.010174,0.000001,-0.11879,-0.011778,5.0865,5.1604,5.0104,-0.052775,0.063259
9.43,0.055342,-0.029926,0.023827,0.01021,0.000000981,-0.11824,-0.011706,5.0866,5.161,5.0106,-0.052738,0.062916
9.44,0.055044,-0.029762,0.023694,0.010246,0.00000096,-0.11769,-0.011635,5.0867,5.1617,5.0107,-0.0527,0.062575
9.45,0.054747,-0.029598,0.023561,0.010282,0.000000939,-0.11715,-0.011563,5.0869,5.1623,5.0109,-0.052663,0.062236
9.46,0.054452,-0.029435,0.023429,0.010318,0.000000919,-0.1166,-0.011492,5.087,5.1629,5.011,-0.052625,0.061898
9.47,0.054158,-0.029273,0.023298,0.010353,0.000000899,-0.11606,-0.011422,5.0872,5.1635,5.0112,-0.052587,0.061563
9.48,0.053866,-0.029111,0.023168,0.010388,0.00000088,-0.11553,-0.011351,5.0873,5.1642,5.0113,-0.05255,0.06123
9.49,0.053576,-0.028951,0.023038,0.010422,0.000000861,-0.11499,-0.011281,5.0874,5.1648,5.0115,-0.052512,0.060898
9.5,0.053287,-0.028792,0.02291,0.010456,0.000000843,-0.11446,-0.011212,5.0876,5.1654,5.0116,-0.052473,0.060568
9.51,0.053,-0.028633,0.022782,0.01049,0.000000825,-0.11393,-0.011143,5.0877,5.166,5.0118,-0.052435,0.06024
9.52,0.052715,-0.028476,0.022654,0.010524,0.000000807,-0.1134,-0.011074,5.0879,5.1666,5.0119,-0.052397,0.059914
9.53,0.052431,-0.028319,0.022528,0.010557,0.000000789,-0.11287,-0.011006,5.088,5.1673,5.0121,-0.052359,0.05959
9.54,0.052148,-0.028164,0.022403,0.01059,0.000000773,-0.11235,-0.010938,5.0881,5.1679,5.0122,-0.05232,0.059267
9.55,0.051867,-0.028009,0.022278,0.010623,0.000000756,-0.11183,-0.01087,5.0883,5.1685,5.0124,-0.052282,0.058947
9.56,0.051588,-0.027855,0.022154,0.010655,0.00000074,-0.11131,-0.010803,5.0884,5.1691,5.0125,-0.052243,0.058628
9.57,0.05131,-0.027702,0.02203,0.010687,0.000000724,-0.11079,-0.010736,5.0885,5.1697,5.0127,-0.052204,0.058311
9.58,0.051034,-0.027549,0.021907,0.010719,0.000000708,-0.11028,-0.01067,5.0887,5.1703,5.0128,-0.052165,0.057995
9.59,0.050759,-0.027398,0.021785,0.010751,0.000000693,-0.10976,-0.010604,5.0888,5.171,5.013,-0.052126,0.057681
9.6,0.050486,-0.027247,0.021663,0.010782,0.000000678,-0.10925,-0.010538,5.0889,5.1716,5.0131,-0.052087,0.057369
9.61,0.050214,-0.027098,0.021542,0.010813,0.000000664,-0.10874,-0.010473,5.089,5.1722,5.0133,-0.052048,0.057059
9.62,0.049944,-0.026949,0.021422,0.010844,0.000000649,-0.10824,-0.010408,5.0892,5.1728,5.0134,-0.052009,0.056751
9.63,0.049675,-0.0268,0.021302,0.010874,0.000000635,-0.10773,-0.010343,5.0893,5.1734,5.0135,-0.051969,0.056444
9.64,0.049408,-0.026653,0.021183,0.010905,0.000000622,-0.10723,-0.010279,5.0894,5.174,5.0137,-0.05193,0.056139
9.65,0.049142,-0.026507,0.021065,0.010934,0.000000608,-0.10673,-0.010215,5.0896,5.1746,5.0138,-0.05189,0.055835
9.66,0.048878,-0.026361,0.020947,0.010964,0.000000595,-0.10623,-0.010152,5.0897,5.1752,5.014,-0.051851,0.055533
9.67,0.048615,-0.026216,0.020831,0.010993,0.000000583,-0.10574,-0.010089,5.0898,5.1759,5.0141,-0.051811,0.055233
9.68,0.048353,-0.026072,0.020714,0.011022,0.00000057,-0.10525,-0.010026,5.0899,5.1765,5.0143,-0.051771,0.054935
9.69,0.048093,-0.025929,0.020599,0.011051,0.000000558,-0.10475,-0.0099636,5.09,5.1771,5.0144,-0.051731,0.054638
9.7,0.047835,-0.025787,0.020484,0.01108,0.000000546,-0.10427,-0.0099015,5.0902,5.1777,5.0145,-0.051691,0.054343
9.71,0.047577,-0.025645,0.02037,0.011108,0.000000534,-0.10378,-0.0098398,5.0903,5.1783,5.0147,-0.051651,0.054049
9.72,0.047322,-0.025505,0.020257,0.011136,0.000000523,-0.10329,-0.0097784,5.0904,5.1789,5.0148,-0.051611,0.053757
9.73,0.047067,-0.025365,0.020144,0.011164,0.000000511,-0.10281,-0.0097174,5.0905,5.1795,5.015,-0.051571,0.053467
9.74,0.046814,-0.025226,0.020032,0.011191,0.000000501,-0.10233,-0.0096567,5.0906,5.1801,5.0151,-0.05153,0.053178
9.75,0.046563,-0.025087,0.019921,0.011218,0.00000049,-0.10185,-0.0095964,5.0908,5.1807,5.0152,-0.05149,0.052891
9.76,0.046313,-0.02495,0.01981,0.011245,0.000000479,-0.10138,-0.0095364,5.0909,5.1813,5.0154,-0.051449,0.052606
9.77,0.046064,-0.024813,0.0197,0.011272,0.000000469,-0.1009,-0.0094768,5.091,5.1819,5.0155,-0.051409,0.052322
9.78,0.045816,-0.024677,0.01959,0.011299,0.000000459,-0.10043,-0.0094176,5.0911,5.1825,5.0156,-0.051368,0.052039
9.79,0.04557,-0.024541,0.019481,0.011325,0.000000449,-0.099958,-0.0093586,5.0912,5.1831,5.0158,-0.051327,0.051758
9.8,0.045325,-0.024407,0.019372,0.011351,0.00000044,-0.09949,-0.0093001,5.0913,5.1837,5.0159,-0.051286,0.051479
9.81,0.045082,-0.024273,0.019265,0.011376,0.00000043,-0.099024,-0.0092419,5.0914,5.1843,5.0161,-0.051245,0.051201
9.82,0.04484,-0.02414,0.019157,0.011402,0.000000421,-0.09856,-0.009184,5.0916,5.1849,5.0162,-0.051204,0.050925
9.83,0.044599,-0.024008,0.01905,0.011427,0.000000412,-0.098097,-0.0091265,5.0917,5.1855,5.0163,-0.051163,0.05065
9.84,0.04436,-0.023876,0.018944,0.011452,0.000000403,-0.097637,-0.0090693,5.0918,5.1861,5.0165,-0.051122,0.050377
9.85,0.044122,-0.023745,0.018839,0.011477,0.000000394,-0.097179,-0.0090124,5.0919,5.1867,5.0166,-0.05108,0.050105
9.86,0.043885,-0.023615,0.018734,0.011501,0.000000386,-0.096723,-0.0089559,5.092,5.1873,5.0167,-0.051039,0.049835
9.87,0.043649,-0.023486,0.018629,0.011526,0.000000378,-0.096269,-0.0088997,5.0921,5.1879,5.0169,-0.050998,0.049566
9.88,0.043415,-0.023357,0.018525,0.01155,0.00000037,-0.095816,-0.0088438,5.0922,5.1885,5.017,-0.050956,0.049299
9.89,0.043182,-0.023229,0.018422,0.011574,0.000000362,-0.095366,-0.0087883,5.0923,5.1891,5.0171,-0.050914,0.049033
9.9,0.04295,-0.023102,0.01832,0.011597,0.000000354,-0.094918,-0.008733,5.0924,5.1897,5.0173,-0.050873,0.048769
9.91,0.04272,-0.022975,0.018218,0.01162,0.000000346,-0.094471,-0.0086781,5.0925,5.1903,5.0174,-0.050831,0.048506
9.92,0.042491,-0.022849,0.018117,0.011644,0.000000339,-0.094027,-0.0086235,5.0926,5.1909,5.0175,-0.050789,0.048245
9.93,0.042263,-0.022724,0.018017,0.011666,0.000000332,-0.093584,-0.0085692,5.0927,5.1915,5.0176,-0.050747,0.047985
9.94,0.042036,-0.0226,0.017917,0.011689,0.000000325,-0.093144,-0.0085152,5.0929,5.1921,5.0178,-0.050705,0.047726
9.95,0.041811,-0.022476,0.017818,0.011712,0.000000318,-0.092705,-0.0084616,5.093,5.1926,5.0179,-0.050663,0.047469
9.96,0.041587,-0.022353,0.017719,0.011734,0.000000311,-0.092268,-0.0084083,5.0931,5.1932,5.018,-0.050621,0.047214
9.97,0.041364,-0.022231,0.01762,0.011756,0.000000304,-0.091834,-0.0083553,5.0932,5.1938,5.0182,-0.050578,0.046959
9.98,0.041142,-0.02211,0.017523,0.011778,0.000000298,-0.091401,-0.0083026,5.0933,5.1944,5.0183,-0.050536,0.046707
9.99,0.040922,-0.021989,0.017425,0.011799,0.000000291,-0.09097,-0.0082502,5.0934,5.195,5.0184,-0.050493,0.046455
10,0.040702,-0.021868,0.017328,0.011821,0.000000285,-0.090541,-0.0081982,5.0935,5.1956,5.0185,-0.050451,0.046205
10.01,0.040484,-0.021749,0.017232,0.011842,0.000000279,-0.090113,-0.0081464,5.0936,5.1962,5.0187,-0.050408,0.045956
10.02,0.040267,-0.02163,0.017136,0.011863,0.000000273,-0.089688,-0.008095,5.0937,5.1968,5.0188,-0.050366,0.045709
10.03,0.040051,-0.021511,0.017041,0.011883,0.000000267,-0.089265,-0.0080439,5.0938,5.1974,5.0189,-0.050323,0.045463
10.04,0.039837,-0.021394,0.016946,0.011904,0.000000262,-0.088843,-0.0079931,5.0939,5.1979,5.019,-0.05028,0.045218
10.05,0.039623,-0.021277,0.016852,0.011924,0.000000256,-0.088423,-0.0079426,5.0939,5.1985,5.0192,-0.050237,0.044975
10.06,0.039411,-0.02116,0.016758,0.011944,0.000000251,-0.088005,-0.0078924,5.094,5.1991,5.0193,-0.050194,0.044733
10.07,0.0392,-0.021045,0.016665,0.011964,0.000000245,-0.087589,-0.0078425,5.0941,5.1997,5.0194,-0.050151,0.044492
10.08,0.03899,-0.02093,0.016572,0.011984,0.00000024,-0.087175,-0.0077929,5.0942,5.2003,5.0195,-0.050108,0.044253
10.09,0.038782,-0.020815,0.01648,0.012004,0.000000235,-0.086762,-0.0077436,5.0943,5.2009,5.0197,-0.050065,0.044015
10.1,0.038574,-0.020702,0.016389,0.012023,0.00000023,-0.086352,-0.0076946,5.0944,5.2015,5.0198,-0.050021,0.043778
10.11,0.038367,-0.020589,0.016298,0.012042,0.000000225,-0.085943,-0.0076459,5.0945,5.202,5.0199,-0.049978,0.043543
10.12,0.038162,-0.020476,0.016208,0.012061,0.00000022,-0.085536,-0.0075975,5.0946,5.2026,5.02,-0.049935,0.043308
10.13,0.037958,-0.020364,0.016118,0.01208,0.000000215,-0.085131,-0.0075494,5.0947,5.2032,5.0202,-0.049891,0.043076
10.14,0.037755,-0.020253,0.016029,0.012099,0.000000211,-0.084727,-0.0075015,5.0948,5.2038,5.0203,-0.049848,0.042844
10.15,0.037553,-0.020143,0.01594,0.012117,0.000000206,-0.084326,-0.0074539,5.0949,5.2044,5.0204,-0.049804,0.042614
10.16,0.037352,-0.020033,0.015852,0.012135,0.000000202,-0.083926,-0.0074066,5.095,5.2049,5.0205,-0.04976,0.042385
10.17,0.037152,-0.019923,0.015765,0.012153,0.000000198,-0.083528,-0.0073596,5.0951,5.2055,5.0206,-0.049716,0.042157
10.18,0.036953,-0.019815,0.015677,0.012171,0.000000193,-0.083132,-0.0073129,5.0951,5.2061,5.0208,-0.049673,0.041931
10.19,0.036756,-0.019707,0.015591,0.012189,0.000000189,-0.082737,-0.0072665,5.0952,5.2067,5.0209,-0.049629,0.041705
10.2,0.036559,-0.019599,0.015504,0.012206,0.000000185,-0.082344,-0.0072204,5.0953,5.2073,5.021,-0.049585,0.041481
10.21,0.036364,-0.019492,0.015418,0.012223,0.000000181,-0.081953,-0.0071745,5.0954,5.2078,5.0211,-0.049541,0.041259
10.22,0.036169,-0.019386,0.015333,0.012241,0.000000177,-0.081564,-0.007129,5.0955,5.2084,5.0212,-0.049496,0.041037
10.23,0.035976,-0.01928,0.015248,0.012258,0.000000174,-0.081176,-0.0070837,5.0956,5.209,5.0214,-0.049452,0.040817
10.24,0.035784,-0.019175,0.015163,0.012274,0.00000017,-0.08079,-0.0070387,5.0957,5.2096,5.0215,-0.049408,0.040597
10.25,0.035592,-0.01907,0.015079,0.012291,0.000000166,-0.080406,-0.006994,5.0958,5.2101,5.0216,-0.049364,0.040379
10.26,0.035402,-0.018966,0.014995,0.012308,0.000000163,-0.080024,-0.0069495,5.0958,5.2107,5.0217,-0.049319,0.040163
10.27,0.035213,-0.018863,0.014912,0.012324,0.000000159,-0.079643,-0.0069054,5.0959,5.2113,5.0218,-0.049275,0.039947
10.28,0.035025,-0.01876,0.014829,0.01234,0.000000156,-0.079264,-0.0068615,5.096,5.2119,5.0219,-0.04923,0.039733
10.29,0.034838,-0.018658,0.014747,0.012356,0.000000153,-0.078886,-0.0068178,5.0961,5.2124,5.0221,-0.049186,0.039519
10.3,0.034652,-0.018556,0.014666,0.012372,0.000000149,-0.078511,-0.0067745,5.0962,5.213,5.0222,-0.049141,0.039307
10.31,0.034467,-0.018455,0.014584,0.012387,0.000000146,-0.078137,-0.0067313,5.0962,5.2136,5.0223,-0.049096,0.039096
10.32,0.034283,-0.018354,0.014504,0.012403,0.000000143,-0.077764,-0.0066885,5.0963,5.2142,5.0224,-0.049051,0.038887
10.33,0.034099,-0.018254,0.014423,0.012418,0.00000014,-0.077394,-0.0066459,5.0964,5.2147,5.0225,-0.049007,0.038678
10.34,0.033917,-0.018155,0.014344,0.012433,0.000000137,-0.077024,-0.0066036,5.0965,5.2153,5.0226,-0.048962,0.038471
10.35,0.033736,-0.018056,0.014265,0.012448,0.000000134,-0.076657,-0.0065615,5.0966,5.2159,5.0227,-0.048917,0.038264
10.36,0.033556,-0.017958,0.014186,0.012463,0.000000131,-0.076291,-0.0065197,5.0966,5.2165,5.0229,-0.048872,0.038059
10.37,0.033377,-0.01786,0.014108,0.012478,0.000000128,-0.075927,-0.0064781,5.0967,5.217,5.023,-0.048826,0.037855
10.38,0.033199,-0.017763,0.01403,0.012493,0.000000126,-0.075565,-0.0064368,5.0968,5.2176,5.0231,-0.048781,0.037652
10.39,0.033022,-0.017666,0.013953,0.012507,0.000000123,-0.075204,-0.0063958,5.0969,5.2182,5.0232,-0.048736,0.03745
10.4,0.032846,-0.01757,0.013876,0.012521,0.00000012,-0.074845,-0.006355,5.097,5.2187,5.0233,-0.048691,0.03725
10.41,0.03267,-0.017474,0.013799,0.012535,0.000000118,-0.074487,-0.0063145,5.097,5.2193,5.0234,-0.048645,0.03705
10.42,0.032496,-0.017379,0.013723,0.012549,0.000000115,-0.074131,-0.0062742,5.0971,5.2199,5.0235,-0.0486,0.036851
10.43,0.032323,-0.017284,0.013647,0.012563,0.000000113,-0.073776,-0.0062342,5.0972,5.2205,5.0236,-0.048554,0.036654
10.44,0.03215,-0.01719,0.013571,0.012577,0.00000011,-0.073424,-0.0061944,5.0973,5.221,5.0238,-0.048509,0.036458
10.45,0.031979,-0.017097,0.013496,0.01259,0.000000108,-0.073072,-0.0061549,5.0973,5.2216,5.0239,-0.048463,0.036262
10.46,0.031808,-0.017004,0.013422,0.012604,0.000000106,-0.072723,-0.0061156,5.0974,5.2222,5.024,-0.048417,0.036068
10.47,0.031639,-0.016911,0.013347,0.012617,0.000000104,-0.072374,-0.0060766,5.0975,5.2227,5.0241,-0.048372,0.035875
10.48,0.03147,-0.016819,0.013273,0.01263,0.000000101,-0.072028,-0.0060378,5.0975,5.2233,5.0242,-0.048326,0.035683
10.49,0.031302,-0.016728,0.0132,0.012643,0.0000000992,-0.071683,-0.0059993,5.0976,5.2239,5.0243,-0.04828,0.035492
10.5,0.031136,-0.016637,0.013127,0.012656,0.0000000971,-0.071339,-0.005961,5.0977,5.2244,5.0244,-0.048234,0.035302
10.51,0.03097,-0.016546,0.013054,0.012669,0.0000000951,-0.070997,-0.0059229,5.0978,5.225,5.0245,-0.048188,0.035113
10.52,0.030805,-0.016456,0.012982,0.012681,0.000000093,-0.070657,-0.0058851,5.0978,5.2256,5.0246,-0.048142,0.034925
10.53,0.03064,-0.016367,0.01291,0.012694,0.0000000911,-0.070318,-0.0058475,5.0979,5.2261,5.0247,-0.048096,0.034738
10.54,0.030477,-0.016278,0.012839,0.012706,0.0000000891,-0.069981,-0.0058101,5.098,5.2267,5.0249,-0.04805,0.034552
10.55,0.030315,-0.016189,0.012768,0.012718,0.0000000872,-0.069645,-0.005773,5.098,5.2272,5.025,-0.048004,0.034367
10.56,0.030153,-0.016101,0.012698,0.01273,0.0000000854,-0.069311,-0.0057361,5.0981,5.2278,5.0251,-0.047957,0.034183
10.57,0.029993,-0.016014,0.012628,0.012742,0.0000000836,-0.068978,-0.0056994,5.0982,5.2284,5.0252,-0.047911,0.034
10.58,0.029833,-0.015927,0.012559,0.012754,0.0000000818,-0.068647,-0.005663,5.0982,5.2289,5.0253,-0.047865,0.033818
10.59,0.029674,-0.01584,0.01249,0.012766,0.0000000801,-0.068317,-0.0056268,5.0983,5.2295,5.0254,-0.047818,0.033637
10.6,0.029516,-0.015754,0.012421,0.012778,0.0000000784,-0.067989,-0.0055908,5.0984,5.2301,5.0255,-0.047772,0.033458
10.61,0.029359,-0.015669,0.012353,0.012789,0.0000000767,-0.067662,-0.005555,5.0984,5.2306,5.0256,-0.047725,0.033279
10.62,0.029203,-0.015584,0.012285,0.0128,0.0000000751,-0.067337,-0.0055195,5.0985,5.2312,5.0257,-0.047678,0.033101
10.63,0.029047,-0.015499,0.012217,0.012812,0.0000000735,-0.067013,-0.0054842,5.0986,5.2317,5.0258,-0.047632,0.032924
10.64,0.028893,-0.015415,0.01215,0.012823,0.0000000719,-0.06669,-0.0054491,5.0986,5.2323,5.0259,-0.047585,0.032748
10.65,0.028739,-0.015331,0.012083,0.012834,0.0000000704,-0.06637,-0.0054142,5.0987,5.2329,5.026,-0.047538,0.032573
10.66,0.028586,-0.015248,0.012016,0.012845,0.0000000689,-0.06605,-0.0053796,5.0988,5.2334,5.0261,-0.047491,0.032399
10.67,0.028434,-0.015165,0.01195,0.012855,0.0000000674,-0.065732,-0.0053452,5.0988,5.234,5.0262,-0.047445,0.032225
10.68,0.028283,-0.015083,0.011884,0.012866,0.000000066,-0.065416,-0.005311,5.0989,5.2345,5.0263,-0.047398,0.032053
10.69,0.028132,-0.015001,0.011818,0.012877,0.0000000646,-0.0651,-0.005277,5.099,5.2351,5.0264,-0.047351,0.031882
10.7,0.027983,-0.01492,0.011753,0.012887,0.0000000632,-0.064787,-0.0052432,5.099,5.2357,5.0265,-0.047304,0.031712
10.71,0.027834,-0.014839,0.011688,0.012897,0.0000000619,-0.064474,-0.0052097,5.0991,5.2362,5.0266,-0.047256,0.031542
10.72,0.027686,-0.014758,0.011624,0.012908,0.0000000606,-0.064164,-0.0051764,5.0991,5.2368,5.0267,-0.047209,0.031374
10.73,0.027539,-0.014678,0.011559,0.012918,0.0000000593,-0.063854,-0.0051432,5.0992,5.2373,5.0268,-0.047162,0.031206
10.74,0.027392,-0.014599,0.011496,0.012928,0.000000058,-0.063546,-0.0051103,5.0993,5.2379,5.0269,-0.047115,0.03104
10.75,0.027247,-0.014519,0.011432,0.012938,0.0000000568,-0.063239,-0.0050776,5.0993,5.2385,5.0271,-0.047068,0.030874
10.76,0.027102,-0.014441,0.011369,0.012947,0.0000000556,-0.062934,-0.0050451,5.0994,5.239,5.0272,-0.04702,0.030709
10.77,0.026958,-0.014362,0.011307,0.012957,0.0000000544,-0.06263,-0.0050128,5.0994,5.2396,5.0273,-0.046973,0.030545
10.78,0.026815,-0.014285,0.011245,0.012967,0.0000000533,-0.062328,-0.0049807,5.0995,5.2401,5.0274,-0.046925,0.030382
10.79,0.026672,-0.014207,0.011183,0.012976,0.0000000521,-0.062027,-0.0049488,5.0996,5.2407,5.0275,-0.046878,0.03022
10.8,0.02653,-0.01413,0.011122,0.012986,0.000000051,-0.061727,-0.0049171,5.0996,5.2412,5.0276,-0.04683,0.030059
10.81,0.026389,-0.014054,0.011061,0.012995,0.00000005,-0.061429,-0.0048856,5.0997,5.2418,5.0277,-0.046783,0.029898
10.82,0.026249,-0.013978,0.011,0.013004,0.0000000489,-0.061132,-0.0048543,5.0997,5.2423,5.0278,-0.046735,0.029739
10.83,0.02611,-0.013902,0.01094,0.013013,0.0000000479,-0.060836,-0.0048232,5.0998,5.2429,5.0279,-0.046687,0.02958
10.84,0.025971,-0.013827,0.01088,0.013022,0.0000000469,-0.060542,-0.0047923,5.0998,5.2435,5.028,-0.046639,0.029422
10.85,0.025833,-0.013752,0.01082,0.013031,0.0000000459,-0.060249,-0.0047616,5.0999,5.244,5.0281,-0.046592,0.029265
10.86,0.025696,-0.013677,0.01076,0.01304,0.0000000449,-0.059958,-0.0047311,5.1,5.2446,5.0282,-0.046544,0.029109
10.87,0.02556,-0.013603,0.010701,0.013049,0.0000000439,-0.059667,-0.0047008,5.1,5.2451,5.0283,-0.046496,0.028954
10.88,0.025424,-0.013529,0.010642,0.013057,0.000000043,-0.059378,-0.0046707,5.1001,5.2457,5.0284,-0.046448,0.0288
10.89,0.025289,-0.013456,0.010584,0.013066,0.0000000421,-0.059091,-0.0046408,5.1001,5.2462,5.0285,-0.0464,0.028646
10.9,0.025155,-0.013383,0.010525,0.013074,0.0000000412,-0.058805,-0.0046111,5.1002,5.2468,5.0285,-0.046352,0.028494
10.91,0.025021,-0.013311,0.010467,0.013083,0.0000000403,-0.05852,-0.0045816,5.1002,5.2473,5.0286,-0.046304,0.028342
10.92,0.024889,-0.013239,0.01041,0.013091,0.0000000395,-0.058236,-0.0045522,5.1003,5.2479,5.0287,-0.046255,0.028191
10.93,0.024757,-0.013167,0.010352,0.013099,0.0000000387,-0.057954,-0.0045231,5.1003,5.2484,5.0288,-0.046207,0.02804
10.94,0.024625,-0.013096,0.010295,0.013107,0.0000000378,-0.057672,-0.0044941,5.1004,5.249,5.0289,-0.046159,0.027891
10.95,0.024495,-0.013025,0.010239,0.013115,0.000000037,-0.057393,-0.0044653,5.1004,5.2495,5.029,-0.046111,0.027742
10.96,0.024365,-0.012954,0.010182,0.013123,0.0000000363,-0.057114,-0.0044367,5.1005,5.2501,5.0291,-0.046062,0.027594
10.97,0.024235,-0.012884,0.010126,0.013131,0.0000000355,-0.056837,-0.0044083,5.1005,5.2506,5.0292,-0.046014,0.027447
10.98,0.024107,-0.012815,0.010071,0.013139,0.0000000347,-0.056561,-0.0043801,5.1006,5.2512,5.0293,-0.045966,0.027301
10.99,0.023979,-0.012745,0.010015,0.013147,0.000000034,-0.056287,-0.004352,5.1006,5.2517,5.0294,-0.045917,0.027156
11,0.023852,-0.012676,0.0099605,0.013154,0.0000000333,-0.056013,-0.0043242,5.1007,5.2523,5.0295,-0.045868,0.027011
11.01,0.023726,-0.012608,0.009906,0.013162,0.0000000326,-0.055741,-0.0042965,5.1007,5.2528,5.0296,-0.04582,0.026867
11.02,0.0236,-0.01254,0.0098518,0.013169,0.0000000319,-0.05547,-0.0042689,5.1008,5.2534,5.0297,-0.045771,0.026724
11.03,0.023475,-0.012472,0.009798,0.013177,0.0000000312,-0.055201,-0.0042416,5.1008,5.2539,5.0298,-0.045723,0.026582
11.04,0.02335,-0.012405,0.0097444,0.013184,0.0000000306,-0.054932,-0.0042144,5.1009,5.2545,5.0299,-0.045674,0.026441
11.05,0.023227,-0.012338,0.0096911,0.013191,0.0000000299,-0.054665,-0.0041874,5.1009,5.255,5.03,-0.045625,0.0263
11.06,0.023104,-0.012271,0.0096381,0.013198,0.0000000293,-0.054399,-0.0041606,5.101,5.2556,5.0301,-0.045576,0.02616
11.07,0.022981,-0.012205,0.0095852,0.013205,0.0000000287,-0.054134,-0.004134,5.101,5.2561,5.0302,-0.045527,0.026021
11.08,0.022859,-0.012139,0.0095327,0.013212,0.0000000281,-0.053871,-0.0041075,5.1011,5.2567,5.0303,-0.045479,0.025883
11.09,0.022738,-0.012073,0.0094804,0.013219,0.0000000275,-0.053609,-0.0040812,5.1011,5.2572,5.0304,-0.04543,0.025745
11.1,0.022618,-0.012008,0.0094283,0.013226,0.0000000269,-0.053348,-0.0040551,5.1012,5.2578,5.0305,-0.045381,0.025608
11.11,0.022498,-0.011943,0.0093765,0.013233,0.0000000263,-0.053088,-0.0040291,5.1012,5.2583,5.0306,-0.045332,0.025472
11.12,0.022379,-0.011879,0.009325,0.013239,0.0000000258,-0.052829,-0.0040033,5.1013,5.2589,5.0307,-0.045283,0.025336
11.13,0.022261,-0.011814,0.0092738,0.013246,0.0000000252,-0.052572,-0.0039777,5.1013,5.2594,5.0307,-0.045234,0.025201
11.14,0.022143,-0.011751,0.0092228,0.013253,0.0000000247,-0.052316,-0.0039522,5.1014,5.26,5.0308,-0.045184,0.025067
11.15,0.022026,-0.011687,0.0091721,0.013259,0.0000000242,-0.052061,-0.0039269,5.1014,5.2605,5.0309,-0.045135,0.024934
11.16,0.021909,-0.011624,0.0091217,0.013266,0.0000000237,-0.051807,-0.0039018,5.1014,5.261,5.031,-0.045086,0.024802
11.17,0.021793,-0.011561,0.0090716,0.013272,0.0000000232,-0.051554,-0.0038768,5.1015,5.2616,5.0311,-0.045037,0.02467
11.18,0.021678,-0.011499,0.0090218,0.013278,0.0000000227,-0.051303,-0.003852,5.1015,5.2621,5.0312,-0.044987,0.024539
11.19,0.021563,-0.011437,0.0089723,0.013284,0.0000000222,-0.051052,-0.0038274,5.1016,5.2627,5.0313,-0.044938,0.024408
11.2,0.021449,-0.011375,0.0089231,0.013291,0.0000000217,-0.050803,-0.0038029,5.1016,5.2632,5.0314,-0.044889,0.024279
11.21,0.021335,-0.011314,0.0088742,0.013297,0.0000000213,-0.050555,-0.0037786,5.1017,5.2638,5.0315,-0.044839,0.02415
11.22,0.021223,-0.011253,0.0088256,0.013303,0.0000000208,-0.050308,-0.0037544,5.1017,5.2643,5.0316,-0.04479,0.024021
11.23,0.02111,-0.011192,0.0087774,0.013309,0.0000000204,-0.050063,-0.0037304,5.1017,5.2649,5.0317,-0.04474,0.023894
11.24,0.020999,-0.011132,0.0087294,0.013315,0.0000000199,-0.049818,-0.0037065,5.1018,5.2654,5.0318,-0.044691,0.023767
11.25,0.020888,-0.011072,0.0086818,0.01332,0.0000000195,-0.049575,-0.0036828,5.1018,5.2659,5.0318,-0.044641,0.023641
11.26,0.020777,-0.011012,0.0086345,0.013326,0.0000000191,-0.049332,-0.0036592,5.1019,5.2665,5.0319,-0.044591,0.023515
11.27,0.020667,-0.010953,0.0085874,0.013332,0.0000000187,-0.049091,-0.0036358,5.1019,5.267,5.032,-0.044542,0.02339
11.28,0.020558,-0.010894,0.0085406,0.013337,0.0000000183,-0.048851,-0.0036126,5.102,5.2676,5.0321,-0.044492,0.023266
11.29,0.02045,-0.010835,0.0084939,0.013343,0.0000000179,-0.048612,-0.0035895,5.102,5.2681,5.0322,-0.044442,0.023143
11.3,0.020341,-0.010776,0.0084474,0.013349,0.0000000176,-0.048374,-0.0035665,5.102,5.2687,5.0323,-0.044392,0.02302
11.31,0.020234,-0.010718,0.0084012,0.013354,0.0000000172,-0.048138,-0.0035437,5.1021,5.2692,5.0324,-0.044343,0.022898
11.32,0.020127,-0.010661,0.0083552,0.013359,0.0000000168,-0.047902,-0.0035211,5.1021,5.2697,5.0325,-0.044293,0.022776
11.33,0.020021,-0.010603,0.0083094,0.013365,0.0000000165,-0.047667,-0.0034986,5.1022,5.2703,5.0326,-0.044243,0.022655
11.34,0.019915,-0.010546,0.0082639,0.01337,0.0000000161,-0.047434,-0.0034762,5.1022,5.2708,5.0327,-0.044193,0.022535
11.35,0.01981,-0.010489,0.0082186,0.013375,0.0000000158,-0.047202,-0.003454,5.1022,5.2714,5.0327,-0.044143,0.022415
11.36,0.019705,-0.010433,0.0081735,0.013381,0.0000000155,-0.046971,-0.0034319,5.1023,5.2719,5.0328,-0.044093,0.022297
11.37,0.019601,-0.010376,0.0081287,0.013386,0.0000000151,-0.04674,-0.00341,5.1023,5.2725,5.0329,-0.044043,0.022178
11.38,0.019498,-0.010321,0.0080842,0.013391,0.0000000148,-0.046511,-0.0033882,5.1023,5.273,5.033,-0.043993,0.022061
11.39,0.019395,-0.010265,0.0080398,0.013396,0.0000000145,-0.046283,-0.0033666,5.1024,5.2735,5.0331,-0.043943,0.021944
11.4,0.019292,-0.01021,0.0079958,0.013401,0.0000000142,-0.046056,-0.0033451,5.1024,5.2741,5.0332,-0.043892,0.021827
11.41,0.01919,-0.010155,0.007952,0.013406,0.0000000139,-0.04583,-0.0033237,5.1025,5.2746,5.0333,-0.043842,0.021712
11.42,0.019089,-0.0101,0.0079085,0.013411,0.0000000136,-0.045606,-0.0033025,5.1025,5.2752,5.0334,-0.043792,0.021596
11.43,0.018988,-0.010046,0.0078652,0.013415,0.0000000133,-0.045382,-0.0032814,5.1025,5.2757,5.0334,-0.043742,0.021482
11.44,0.018888,-0.0099916,0.0078223,0.01342,0.000000013,-0.045159,-0.0032605,5.1026,5.2762,5.0335,-0.043691,0.021368
11.45,0.018789,-0.0099379,0.0077796,0.013425,0.0000000128,-0.044938,-0.0032397,5.1026,5.2768,5.0336,-0.043641,0.021255
11.46,0.018689,-0.0098844,0.0077372,0.01343,0.0000000125,-0.044717,-0.003219,5.1026,5.2773,5.0337,-0.043591,0.021142
11.47,0.018591,-0.0098313,0.0076951,0.013434,0.0000000122,-0.044497,-0.0031985,5.1027,5.2779,5.0338,-0.04354,0.02103
11.48,0.018493,-0.0097784,0.0076532,0.013439,0.000000012,-0.044279,-0.0031781,5.1027,5.2784,5.0339,-0.04349,0.020919
11.49,0.018395,-0.0097258,0.0076116,0.013443,0.0000000117,-0.044061,-0.0031578,5.1027,5.2789,5.034,-0.043439,0.020808
11.5,0.018298,-0.0096736,0.0075702,0.013448,0.0000000115,-0.043845,-0.0031376,5.1028,5.2795,5.0341,-0.043389,0.020698
11.51,0.018202,-0.0096216,0.0075289,0.013452,0.0000000112,-0.043629,-0.0031176,5.1028,5.28,5.0341,-0.043338,0.020588
11.52,0.018106,-0.0095698,0.0074879,0.013456,0.000000011,-0.043415,-0.0030977,5.1029,5.2805,5.0342,-0.043287,0.020479
11.53,0.01801,-0.0095184,0.007447,0.013461,0.0000000108,-0.043201,-0.003078,5.1029,5.2811,5.0343,-0.043237,0.020371
11.54,0.017915,-0.0094672,0.0074063,0.013465,0.0000000105,-0.042989,-0.0030584,5.1029,5.2816,5.0344,-0.043186,0.020263
11.55,0.017821,-0.0094163,0.0073659,0.013469,0.0000000103,-0.042777,-0.0030389,5.103,5.2822,5.0345,-0.043135,0.020156
11.56,0.017727,-0.0093657,0.0073256,0.013473,0.0000000101,-0.042567,-0.0030195,5.103,5.2827,5.0346,-0.043085,0.020049
11.57,0.017634,-0.0093153,0.0072855,0.013478,0.00000000989,-0.042357,-0.0030003,5.103,5.2832,5.0347,-0.043034,0.019943
11.58,0.017541,-0.0092652,0.0072457,0.013482,0.00000000968,-0.042149,-0.0029812,5.1031,5.2838,5.0347,-0.042983,0.019837
11.59,0.017448,-0.0092154,0.007206,0.013486,0.00000000948,-0.041941,-0.0029622,5.1031,5.2843,5.0348,-0.042932,0.019732
11.6,0.017356,-0.0091659,0.0071666,0.01349,0.00000000928,-0.041735,-0.0029433,5.1031,5.2848,5.0349,-0.042881,0.019628
11.61,0.017265,-0.0091167,0.0071274,0.013494,0.00000000908,-0.041529,-0.0029246,5.1031,5.2854,5.035,-0.04283,0.019524
11.62,0.017174,-0.0090677,0.0070885,0.013498,0.00000000889,-0.041325,-0.002906,5.1032,5.2859,5.0351,-0.042779,0.019421
11.63,0.017084,-0.009019,0.0070497,0.013502,0.00000000871,-0.041121,-0.0028875,5.1032,5.2865,5.0352,-0.042728,0.019318
11.64,0.016994,-0.0089705,0.0070112,0.013505,0.00000000852,-0.040919,-0.0028691,5.1032,5.287,5.0352,-0.042677,0.019216
11.65,0.016904,-0.0089223,0.006973,0.013509,0.00000000834,-0.040717,-0.0028509,5.1033,5.2875,5.0353,-0.042626,0.019114
11.66,0.016815,-0.0088744,0.0069349,0.013513,0.00000000817,-0.040516,-0.0028327,5.1033,5.2881,5.0354,-0.042575,0.019013
11.67,0.016727,-0.0088268,0.0068971,0.013517,0.000000008,-0.040316,-0.0028147,5.1033,5.2886,5.0355,-0.042524,0.018913
11.68,0.016639,-0.0087794,0.0068596,0.01352,0.00000000783,-0.040117,-0.0027968,5.1034,5.2891,5.0356,-0.042473,0.018813
11.69,0.016551,-0.0087323,0.0068223,0.013524,0.00000000767,-0.03992,-0.002779,5.1034,5.2897,5.0357,-0.042422,0.018713
11.7,0.016464,-0.0086855,0.0067853,0.013528,0.00000000751,-0.039723,-0.0027614,5.1034,5.2902,5.0357,-0.042371,0.018614
11.71,0.016377,-0.0086389,0.0067485,0.013531,0.00000000735,-0.039527,-0.0027438,5.1034,5.2907,5.0358,-0.04232,0.018516
11.72,0.016291,-0.0085926,0.0067119,0.013535,0.00000000719,-0.039331,-0.0027264,5.1035,5.2913,5.0359,-0.042268,0.018418
11.73,0.016205,-0.0085465,0.0066754,0.013538,0.00000000704,-0.039137,-0.002709,5.1035,5.2918,5.036,-0.042217,0.018321
11.74,0.01612,-0.0085006,0.0066391,0.013542,0.0000000069,-0.038944,-0.0026918,5.1035,5.2923,5.0361,-0.042166,0.018224
11.75,0.016035,-0.008455,0.006603,0.013545,0.00000000675,-0.038752,-0.0026747,5.1036,5.2929,5.0362,-0.042114,0.018128
11.76,0.015951,-0.0084097,0.006567,0.013548,0.00000000661,-0.03856,-0.0026578,5.1036,5.2934,5.0362,-0.042063,0.018032
11.77,0.015867,-0.0083646,0.0065312,0.013552,0.00000000647,-0.03837,-0.0026409,5.1036,5.2939,5.0363,-0.042011,0.017937
11.78,0.015784,-0.0083197,0.0064956,0.013555,0.00000000633,-0.03818,-0.0026241,5.1036,5.2945,5.0364,-0.04196,0.017842
11.79,0.015701,-0.0082751,0.0064602,0.013558,0.0000000062,-0.037991,-0.0026075,5.1037,5.295,5.0365,-0.041909,0.017748
11.8,0.015618,-0.0082307,0.0064249,0.013562,0.00000000607,-0.037804,-0.0025909,5.1037,5.2956,5.0366,-0.041857,0.017654
11.81,0.015536,-0.0081866,0.0063899,0.013565,0.00000000594,-0.037617,-0.0025745,5.1037,5.2961,5.0366,-0.041805,0.017561
11.82,0.015454,-0.0081427,0.006355,0.013568,0.00000000582,-0.037431,-0.0025582,5.1038,5.2966,5.0367,-0.041754,0.017468
11.83,0.015373,-0.008099,0.0063203,0.013571,0.0000000057,-0.037245,-0.002542,5.1038,5.2972,5.0368,-0.041702,0.017376
11.84,0.015292,-0.0080556,0.0062858,0.013574,0.00000000558,-0.037061,-0.0025259,5.1038,5.2977,5.0369,-0.041651,0.017284
11.85,0.015212,-0.0080125,0.0062516,0.013577,0.00000000546,-0.036878,-0.0025099,5.1038,5.2982,5.037,-0.041599,0.017193
11.86,0.015132,-0.0079695,0.0062175,0.01358,0.00000000535,-0.036695,-0.002494,5.1039,5.2988,5.0371,-0.041547,0.017102
11.87,0.015053,-0.0079268,0.0061836,0.013583,0.00000000524,-0.036513,-0.0024782,5.1039,5.2993,5.0371,-0.041496,0.017012
11.88,0.014974,-0.0078843,0.0061499,0.013586,0.00000000513,-0.036333,-0.0024625,5.1039,5.2998,5.0372,-0.041444,0.016922
11.89,0.014895,-0.0078421,0.0061165,0.013589,0.00000000502,-0.036153,-0.0024469,5.1039,5.3003,5.0373,-0.041392,0.016833
11.9,0.014817,-0.0078001,0.0060833,0.013592,0.00000000491,-0.035974,-0.0024314,5.104,5.3009,5.0374,-0.04134,0.016744
11.91,0.014739,-0.0077584,0.0060502,0.013595,0.00000000481,-0.035795,-0.002416,5.104,5.3014,5.0375,-0.041288,0.016656
11.92,0.014662,-0.0077168,0.0060175,0.013598,0.00000000471,-0.035618,-0.0024007,5.104,5.3019,5.0375,-0.041237,0.016568
11.93,0.014585,-0.0076756,0.0059849,0.013601,0.00000000461,-0.035442,-0.0023855,5.104,5.3025,5.0376,-0.041185,0.016481
11.94,0.014508,-0.0076345,0.0059525,0.013603,0.00000000452,-0.035266,-0.0023704,5.1041,5.303,5.0377,-0.041133,0.016394
11.95,0.014432,-0.0075936,0.0059203,0.013606,0.00000000442,-0.035091,-0.0023554,5.1041,5.3035,5.0378,-0.041081,0.016308
11.96,0.014356,-0.007553,0.0058882,0.013609,0.00000000433,-0.034917,-0.0023405,5.1041,5.3041,5.0379,-0.041029,0.016222
11.97,0.014281,-0.0075126,0.0058562,0.013612,0.00000000424,-0.034744,-0.0023257,5.1041,5.3046,5.0379,-0.040977,0.016136
11.98,0.014206,-0.0074724,0.0058244,0.013614,0.00000000415,-0.034572,-0.002311,5.1042,5.3051,5.038,-0.040925,0.016051
11.99,0.014131,-0.0074324,0.0057928,0.013617,0.00000000406,-0.0344,-0.0022964,5.1042,5.3057,5.0381,-0.040873,0.015967
12,0.014057,-0.0073926,0.0057613,0.01362,0.00000000398,-0.034229,-0.0022819,5.1042,5.3062,5.0382,-0.040821,0.015883
12.01,0.013983,-0.0073531,0.0057299,0.013622,0.00000000389,-0.034059,-0.0022675,5.1042,5.3067,5.0382,-0.040769,0.015799
12.02,0.01391,-0.0073137,0.0056987,0.013625,0.00000000381,-0.03389,-0.0022532,5.1042,5.3073,5.0383,-0.040716,0.015716
12.03,0.013837,-0.0072746,0.0056677,0.013627,0.00000000373,-0.033722,-0.002239,5.1043,5.3078,5.0384,-0.040664,0.015633
12.04,0.013765,-0.0072357,0.0056368,0.01363,0.00000000366,-0.033555,-0.0022249,5.1043,5.3083,5.0385,-0.040612,0.015551
12.05,0.013692,-0.007197,0.0056061,0.013632,0.00000000358,-0.033388,-0.0022109,5.1043,5.3088,5.0386,-0.04056,0.015469
12.06,0.013621,-0.0071585,0.0055756,0.013635,0.0000000035,-0.033222,-0.0021969,5.1043,5.3094,5.0386,-0.040508,0.015387
12.07,0.013549,-0.0071202,0.0055453,0.013637,0.00000000343,-0.033057,-0.0021831,5.1044,5.3099,5.0387,-0.040455,0.015306
12.08,0.013478,-0.0070822,0.0055151,0.013639,0.00000000336,-0.032893,-0.0021693,5.1044,5.3104,5.0388,-0.040403,0.015226
12.09,0.013408,-0.0070443,0.0054851,0.013642,0.00000000329,-0.032729,-0.0021556,5.1044,5.311,5.0389,-0.040351,0.015145
12.1,0.013337,-0.0070066,0.0054553,0.013644,0.00000000322,-0.032567,-0.0021421,5.1044,5.3115,5.039,-0.040298,0.015066
12.11,0.013267,-0.0069692,0.0054257,0.013647,0.00000000315,-0.032405,-0.0021286,5.1044,5.312,5.039,-0.040246,0.014986
12.12,0.013198,-0.006932,0.0053962,0.013649,0.00000000309,-0.032243,-0.0021152,5.1045,5.3126,5.0391,-0.040194,0.014908
12.13,0.013129,-0.0068949,0.005367,0.013651,0.00000000302,-0.032083,-0.0021019,5.1045,5.3131,5.0392,-0.040141,0.014829
12.14,0.01306,-0.0068581,0.005338,0.013653,0.00000000296,-0.031924,-0.0020886,5.1045,5.3136,5.0393,-0.040089,0.014751
12.15,0.012992,-0.0068215,0.0053091,0.013656,0.0000000029,-0.031765,-0.0020755,5.1045,5.3141,5.0393,-0.040036,0.014674
12.16,0.012923,-0.0067851,0.0052805,0.013658,0.00000000284,-0.031607,-0.0020624,5.1045,5.3147,5.0394,-0.039984,0.014596
12.17,0.012856,-0.0067489,0.0052519,0.01366,0.00000000278,-0.031449,-0.0020495,5.1046,5.3152,5.0395,-0.039931,0.01452
12.18,0.012789,-0.0067128,0.0052236,0.013662,0.00000000272,-0.031293,-0.0020366,5.1046,5.3157,5.0396,-0.039879,0.014443
12.19,0.012722,-0.006677,0.0051953,0.013664,0.00000000266,-0.031137,-0.0020238,5.1046,5.3163,5.0396,-0.039826,0.014367
12.2,0.012655,-0.0066414,0.0051672,0.013666,0.00000000261,-0.030982,-0.0020111,5.1046,5.3168,5.0397,-0.039774,0.014292
12.21,0.012589,-0.0066059,0.0051392,0.013668,0.00000000255,-0.030828,-0.0019984,5.1046,5.3173,5.0398,-0.039721,0.014217
12.22,0.012523,-0.0065707,0.0051113,0.01367,0.0000000025,-0.030674,-0.0019859,5.1047,5.3178,5.0399,-0.039668,0.014142
12.23,0.012457,-0.0065356,0.0050835,0.013672,0.00000000245,-0.030521,-0.0019734,5.1047,5.3184,5.04,-0.039616,0.014068
12.24,0.012392,-0.0065007,0.0050559,0.013675,0.0000000024,-0.030369,-0.001961,5.1047,5.3189,5.04,-0.039563,0.013994
12.25,0.012327,-0.006466,0.0050285,0.013677,0.00000000235,-0.030218,-0.0019487,5.1047,5.3194,5.0401,-0.03951,0.01392
12.26,0.012263,-0.0064315,0.0050012,0.013678,0.0000000023,-0.030067,-0.0019365,5.1047,5.32,5.0402,-0.039457,0.013847
12.27,0.012199,-0.0063972,0.004974,0.01368,0.00000000225,-0.029917,-0.0019244,5.1048,5.3205,5.0403,-0.039405,0.013774
12.28,0.012135,-0.006363,0.004947,0.013682,0.0000000022,-0.029768,-0.0019123,5.1048,5.321,5.0403,-0.039352,0.013702
12.29,0.012071,-0.0063291,0.0049201,0.013684,0.00000000216,-0.02962,-0.0019003,5.1048,5.3215,5.0404,-0.039299,0.01363
12.3,0.012008,-0.0062953,0.0048934,0.013686,0.00000000211,-0.029472,-0.0018884,5.1048,5.3221,5.0405,-0.039246,0.013558
12.31,0.011945,-0.0062617,0.0048668,0.013688,0.00000000207,-0.029325,-0.0018766,5.1048,5.3226,5.0406,-0.039193,0.013487
12.32,0.011883,-0.0062283,0.0048404,0.01369,0.00000000203,-0.029179,-0.0018648,5.1048,5.3231,5.0406,-0.039141,0.013416
12.33,0.011821,-0.0061951,0.0048142,0.013692,0.00000000198,-0.029033,-0.0018532,5.1049,5.3237,5.0407,-0.039088,0.013346
12.34,0.011759,-0.0061621,0.0047881,0.013694,0.00000000194,-0.028888,-0.0018416,5.1049,5.3242,5.0408,-0.039035,0.013276
12.35,0.011698,-0.0061293,0.0047622,0.013695,0.0000000019,-0.028744,-0.0018301,5.1049,5.3247,5.0409,-0.038982,0.013206
12.36,0.011636,-0.0060966,0.0047365,0.013697,0.00000000186,-0.0286,-0.0018186,5.1049,5.3252,5.0409,-0.038929,0.013137
12.37,0.011576,-0.0060641,0.0047109,0.013699,0.00000000182,-0.028458,-0.0018072,5.1049,5.3258,5.041,-0.038876,0.013068
12.38,0.011515,-0.0060318,0.0046855,0.013701,0.00000000178,-0.028315,-0.0017959,5.1049,5.3263,5.0411,-0.038823,0.012999
12.39,0.011455,-0.0059997,0.0046603,0.013702,0.00000000175,-0.028174,-0.0017847,5.105,5.3268,5.0412,-0.03877,0.012931
12.4,0.011395,-0.0059678,0.0046352,0.013704,0.00000000171,-0.028033,-0.0017736,5.105,5.3273,5.0412,-0.038717,0.012863
12.41,0.011336,-0.005936,0.0046102,0.013706,0.00000000168,-0.027893,-0.0017625,5.105,5.3279,5.0413,-0.038664,0.012796
12.42,0.011276,-0.0059044,0.0045853,0.013707,0.00000000164,-0.027754,-0.0017515,5.105,5.3284,5.0414,-0.03861,0.012729
12.43,0.011217,-0.0058729,0.0045605,0.013709,0.00000000161,-0.027615,-0.0017406,5.105,5.3289,5.0415,-0.038557,0.012662
12.44,0.011159,-0.0058417,0.0045359,0.013711,0.00000000157,-0.027477,-0.0017297,5.105,5.3295,5.0415,-0.038504,0.012595
12.45,0.011101,-0.0058105,0.0045113,0.013712,0.00000000154,-0.02734,-0.0017189,5.105,5.33,5.0416,-0.038451,0.012529
12.46,0.011043,-0.0057796,0.0044869,0.013714,0.00000000151,-0.027203,-0.0017082,5.1051,5.3305,5.0417,-0.038398,0.012464
12.47,0.010985,-0.0057488,0.0044626,0.013715,0.00000000148,-0.027067,-0.0016975,5.1051,5.331,5.0418,-0.038345,0.012398
12.48,0.010928,-0.0057182,0.0044384,0.013717,0.00000000145,-0.026931,-0.001687,5.1051,5.3316,5.0418,-0.038291,0.012333
12.49,0.010871,-0.0056878,0.0044143,0.013719,0.00000000142,-0.026797,-0.0016765,5.1051,5.3321,5.0419,-0.038238,0.012269
12.5,0.010814,-0.0056575,0.0043904,0.01372,0.00000000139,-0.026663,-0.001666,5.1051,5.3326,5.042,-0.038185,0.012204
12.51,0.010757,-0.0056274,0.0043666,0.013722,0.00000000136,-0.026529,-0.0016557,5.1051,5.3331,5.0421,-0.038132,0.01214
12.52,0.010701,-0.0055974,0.0043429,0.013723,0.00000000133,-0.026396,-0.0016454,5.1051,5.3337,5.0421,-0.038078,0.012077
12.53,0.010645,-0.0055676,0.0043194,0.013725,0.0000000013,-0.026264,-0.0016351,5.1052,5.3342,5.0422,-0.038025,0.012014
12.54,0.01059,-0.005538,0.004296,0.013726,0.00000000127,-0.026133,-0.001625,5.1052,5.3347,5.0423,-0.037972,0.011951
12.55,0.010535,-0.0055085,0.0042728,0.013727,0.00000000125,-0.026002,-0.0016149,5.1052,5.3352,5.0423,-0.037918,0.011888
12.56,0.01048,-0.0054792,0.0042497,0.013729,0.00000000122,-0.025872,-0.0016048,5.1052,5.3358,5.0424,-0.037865,0.011826
12.57,0.010425,-0.0054501,0.0042267,0.01373,0.0000000012,-0.025742,-0.0015948,5.1052,5.3363,5.0425,-0.037811,0.011764
12.58,0.010371,-0.0054211,0.0042039,0.013732,0.00000000117,-0.025613,-0.0015849,5.1052,5.3368,5.0426,-0.037758,0.011702
12.59,0.010317,-0.0053923,0.0041812,0.013733,0.00000000115,-0.025485,-0.0015751,5.1052,5.3373,5.0426,-0.037704,0.011641
12.6,0.010263,-0.0053636,0.0041587,0.013735,0.00000000112,-0.025357,-0.0015653,5.1053,5.3379,5.0427,-0.037651,0.01158
12.61,0.010209,-0.0053351,0.0041364,0.013736,0.0000000011,-0.02523,-0.0015556,5.1053,5.3384,5.0428,-0.037597,0.011519
12.62,0.010156,-0.0053068,0.0041142,0.013737,0.00000000108,-0.025104,-0.001546,5.1053,5.3389,5.0429,-0.037544,0.011459
12.63,0.010103,-0.0052786,0.004092,0.013739,0.00000000106,-0.024978,-0.0015364,5.1053,5.3394,5.0429,-0.03749,0.011399
12.64,0.010051,-0.0052506,0.00407,0.01374,0.00000000103,-0.024853,-0.0015268,5.1053,5.34,5.043,-0.037437,0.011339
12.65,0.0099982,-0.0052227,0.0040481,0.013741,0.00000000101,-0.024728,-0.0015174,5.1053,5.3405,5.0431,-0.037383,0.01128
12.66,0.0099461,-0.0051949,0.0040263,0.013742,9.91E-10,-0.024604,-0.001508,5.1053,5.341,5.0431,-0.03733,0.011221
12.67,0.0098943,-0.0051673,0.0040045,0.013744,9.7E-10,-0.024481,-0.0014986,5.1053,5.3415,5.0432,-0.037276,0.011162
12.68,0.0098428,-0.0051399,0.0039829,0.013745,9.5E-10,-0.024358,-0.0014894,5.1054,5.3421,5.0433,-0.037222,0.011104
12.69,0.0097915,-0.0051126,0.0039614,0.013746,9.3E-10,-0.024236,-0.0014802,5.1054,5.3426,5.0434,-0.037169,0.011046
12.7,0.0097405,-0.0050854,0.00394,0.013747,9.11E-10,-0.024114,-0.001471,5.1054,5.3431,5.0434,-0.037115,0.010988
12.71,0.0096898,-0.0050584,0.0039187,0.013749,8.92E-10,-0.023993,-0.0014619,5.1054,5.3436,5.0435,-0.037061,0.010931
12.72,0.0096393,-0.0050315,0.0038975,0.01375,8.74E-10,-0.023873,-0.0014529,5.1054,5.3442,5.0436,-0.037008,0.010873
12.73,0.0095891,-0.0050048,0.0038764,0.013751,8.56E-10,-0.023753,-0.0014439,5.1054,5.3447,5.0437,-0.036954,0.010817
12.74,0.0095392,-0.0049782,0.0038554,0.013752,8.38E-10,-0.023633,-0.001435,5.1054,5.3452,5.0437,-0.0369,0.01076
12.75,0.0094895,-0.0049518,0.0038346,0.013753,8.2E-10,-0.023515,-0.0014261,5.1054,5.3457,5.0438,-0.036846,0.010704
12.76,0.0094401,-0.0049255,0.0038139,0.013755,8.03E-10,-0.023397,-0.0014173,5.1054,5.3463,5.0439,-0.036793,0.010648
12.77,0.009391,-0.0048994,0.0037933,0.013756,7.87E-10,-0.023279,-0.0014086,5.1055,5.3468,5.0439,-0.036739,0.010592
12.78,0.0093421,-0.0048733,0.0037728,0.013757,7.7E-10,-0.023162,-0.0013999,5.1055,5.3473,5.044,-0.036685,0.010537
12.79,0.0092935,-0.0048475,0.0037524,0.013758,7.54E-10,-0.023046,-0.0013912,5.1055,5.3478,5.0441,-0.036631,0.010482
12.8,0.0092452,-0.0048218,0.0037322,0.013759,7.39E-10,-0.02293,-0.0013827,5.1055,5.3484,5.0442,-0.036577,0.010427
12.81,0.0091971,-0.0047962,0.0037121,0.01376,7.24E-10,-0.022815,-0.0013742,5.1055,5.3489,5.0442,-0.036523,0.010373
12.82,0.0091492,-0.0047708,0.0036921,0.013761,7.09E-10,-0.0227,-0.0013657,5.1055,5.3494,5.0443,-0.036469,0.010318
12.83,0.0091016,-0.0047455,0.0036723,0.013762,6.94E-10,-0.022586,-0.0013573,5.1055,5.3499,5.0444,-0.036416,0.010264
12.84,0.0090543,-0.0047203,0.0036526,0.013763,6.79E-10,-0.022473,-0.0013489,5.1055,5.3505,5.0444,-0.036362,0.010211
12.85,0.0090072,-0.0046953,0.0036331,0.013764,6.65E-10,-0.02236,-0.0013406,5.1055,5.351,5.0445,-0.036308,0.010158
12.86,0.0089604,-0.0046704,0.0036136,0.013765,6.52E-10,-0.022247,-0.0013324,5.1055,5.3515,5.0446,-0.036254,0.010105
12.87,0.0089138,-0.0046457,0.0035942,0.013767,6.38E-10,-0.022135,-0.0013242,5.1056,5.352,5.0446,-0.0362,0.010052
12.88,0.0088675,-0.004621,0.0035748,0.013768,6.25E-10,-0.022024,-0.001316,5.1056,5.3525,5.0447,-0.036146,0.0099993
12.89,0.0088214,-0.0045965,0.0035556,0.013769,6.12E-10,-0.021913,-0.0013079,5.1056,5.3531,5.0448,-0.036092,0.0099471
12.9,0.0087755,-0.0045722,0.0035365,0.01377,5.99E-10,-0.021803,-0.0012999,5.1056,5.3536,5.0449,-0.036038,0.0098952
12.91,0.0087299,-0.0045479,0.0035174,0.013771,5.87E-10,-0.021693,-0.0012919,5.1056,5.3541,5.0449,-0.035984,0.0098436
12.92,0.0086846,-0.0045238,0.0034985,0.013772,5.75E-10,-0.021584,-0.001284,5.1056,5.3546,5.045,-0.035929,0.0097922
12.93,0.0086394,-0.0044999,0.0034796,0.013772,5.63E-10,-0.021475,-0.0012761,5.1056,5.3552,5.0451,-0.035875,0.0097411
12.94,0.0085945,-0.004476,0.0034608,0.013773,5.51E-10,-0.021367,-0.0012683,5.1056,5.3557,5.0451,-0.035821,0.0096903
12.95,0.0085499,-0.0044523,0.0034421,0.013774,5.4E-10,-0.02126,-0.0012605,5.1056,5.3562,5.0452,-0.035767,0.0096397
12.96,0.0085055,-0.0044287,0.0034236,0.013775,5.29E-10,-0.021153,-0.0012528,5.1056,5.3567,5.0453,-0.035713,0.0095894
12.97,0.0084613,-0.0044052,0.0034051,0.013776,5.18E-10,-0.021046,-0.0012451,5.1056,5.3573,5.0454,-0.035659,0.0095394
12.98,0.0084174,-0.0043819,0.0033867,0.013777,5.07E-10,-0.02094,-0.0012375,5.1057,5.3578,5.0454,-0.035605,0.0094896
12.99,0.0083736,-0.0043587,0.0033685,0.013778,4.96E-10,-0.020835,-0.0012299,5.1057,5.3583,5.0455,-0.03555,0.0094401
13,0.0083302,-0.0043356,0.0033503,0.013779,4.86E-10,-0.02073,-0.0012224,5.1057,5.3588,5.0456,-0.035496,0.0093909
13.01,0.0082869,-0.0043127,0.0033323,0.01378,4.76E-10,-0.020625,-0.0012149,5.1057,5.3593,5.0456,-0.035442,0.0093419
13.02,0.0082439,-0.0042898,0.0033143,0.013781,4.66E-10,-0.020521,-0.0012075,5.1057,5.3599,5.0457,-0.035388,0.0092932
13.03,0.0082011,-0.0042671,0.0032965,0.013782,4.57E-10,-0.020418,-0.0012001,5.1057,5.3604,5.0458,-0.035334,0.0092448
13.04,0.0081585,-0.0042445,0.0032788,0.013782,4.47E-10,-0.020315,-0.0011928,5.1057,5.3609,5.0458,-0.035279,0.0091966
13.05,0.0081162,-0.0042221,0.0032612,0.013783,4.38E-10,-0.020213,-0.0011855,5.1057,5.3614,5.0459,-0.035225,0.0091487
13.06,0.0080741,-0.0041997,0.0032437,0.013784,4.29E-10,-0.020111,-0.0011783,5.1057,5.362,5.046,-0.035171,0.009101
13.07,0.0080322,-0.0041775,0.0032264,0.013785,4.2E-10,-0.020009,-0.0011711,5.1057,5.3625,5.046,-0.035116,0.0090536
13.08,0.0079905,-0.0041554,0.0032091,0.013786,4.11E-10,-0.019909,-0.0011639,5.1057,5.363,5.0461,-0.035062,0.0090065
13.09,0.0079491,-0.0041335,0.003192,0.013787,4.03E-10,-0.019808,-0.0011568,5.1057,5.3635,5.0462,-0.035008,0.0089596
13.1,0.0079079,-0.0041116,0.0031749,0.013787,3.94E-10,-0.019708,-0.0011498,5.1057,5.3641,5.0463,-0.034953,0.0089129
13.11,0.0078669,-0.0040899,0.0031578,0.013788,3.86E-10,-0.019609,-0.0011428,5.1057,5.3646,5.0463,-0.034899,0.0088665
13.12,0.0078261,-0.0040683,0.0031409,0.013789,3.78E-10,-0.01951,-0.0011358,5.1058,5.3651,5.0464,-0.034844,0.0088203
13.13,0.0077855,-0.0040467,0.003124,0.01379,3.7E-10,-0.019411,-0.0011289,5.1058,5.3656,5.0465,-0.03479,0.0087744
13.14,0.0077451,-0.0040253,0.0031072,0.013791,3.63E-10,-0.019314,-0.001122,5.1058,5.3661,5.0465,-0.034736,0.0087287
13.15,0.007705,-0.0040041,0.0030905,0.013791,3.55E-10,-0.019216,-0.0011152,5.1058,5.3667,5.0466,-0.034681,0.0086833
13.16,0.007665,-0.0039829,0.0030739,0.013792,3.48E-10,-0.019119,-0.0011084,5.1058,5.3672,5.0467,-0.034627,0.0086381
13.17,0.0076253,-0.0039618,0.0030573,0.013793,3.41E-10,-0.019023,-0.0011017,5.1058,5.3677,5.0467,-0.034572,0.0085931
13.18,0.0075858,-0.0039409,0.0030409,0.013794,3.34E-10,-0.018927,-0.001095,5.1058,5.3682,5.0468,-0.034518,0.0085484
13.19,0.0075465,-0.0039201,0.0030245,0.013794,3.27E-10,-0.018831,-0.0010883,5.1058,5.3688,5.0469,-0.034463,0.0085039
13.2,0.0075073,-0.0038993,0.0030082,0.013795,3.2E-10,-0.018736,-0.0010817,5.1058,5.3693,5.0469,-0.034409,0.0084596
13.21,0.0074685,-0.0038787,0.002992,0.013796,3.14E-10,-0.018641,-0.0010751,5.1058,5.3698,5.047,-0.034354,0.0084156
13.22,0.0074298,-0.0038582,0.0029759,0.013796,3.07E-10,-0.018547,-0.0010686,5.1058,5.3703,5.0471,-0.0343,0.0083718
13.23,0.0073913,-0.0038378,0.0029599,0.013797,3.01E-10,-0.018453,-0.0010621,5.1058,5.3708,5.0472,-0.034245,0.0083283
13.24,0.007353,-0.0038176,0.002944,0.013798,2.94E-10,-0.01836,-0.0010557,5.1058,5.3714,5.0472,-0.03419,0.0082849
13.25,0.0073149,-0.0037974,0.0029282,0.013798,2.88E-10,-0.018267,-0.0010493,5.1058,5.3719,5.0473,-0.034136,0.0082419
13.26,0.007277,-0.0037774,0.0029125,0.013799,2.82E-10,-0.018175,-0.0010429,5.1058,5.3724,5.0474,-0.034081,0.008199
13.27,0.0072393,-0.0037574,0.0028969,0.0138,2.77E-10,-0.018083,-0.0010366,5.1058,5.3729,5.0474,-0.034027,0.0081564
13.28,0.0072019,-0.0037376,0.0028814,0.0138,2.71E-10,-0.017992,-0.0010303,5.1058,5.3735,5.0475,-0.033972,0.008114
13.29,0.0071646,-0.0037179,0.002866,0.013801,2.65E-10,-0.017901,-0.0010241,5.1059,5.374,5.0476,-0.033917,0.0080718
13.3,0.0071275,-0.0036982,0.0028507,0.013802,2.6E-10,-0.017811,-0.0010179,5.1059,5.3745,5.0476,-0.033863,0.0080298
13.31,0.0070906,-0.0036787,0.0028355,0.013802,2.54E-10,-0.01772,-0.0010118,5.1059,5.375,5.0477,-0.033808,0.0079881
13.32,0.0070539,-0.0036593,0.0028203,0.013803,2.49E-10,-0.017631,-0.0010056,5.1059,5.3755,5.0478,-0.033753,0.0079466
13.33,0.0070174,-0.00364,0.0028053,0.013804,2.44E-10,-0.017542,-0.00099956,5.1059,5.3761,5.0478,-0.033699,0.0079053
13.34,0.0069811,-0.0036208,0.0027903,0.013804,2.39E-10,-0.017453,-0.00099353,5.1059,5.3766,5.0479,-0.033644,0.0078643
13.35,0.006945,-0.0036017,0.0027753,0.013805,2.34E-10,-0.017365,-0.00098753,5.1059,5.3771,5.048,-0.033589,0.0078234
13.36,0.0069091,-0.0035827,0.0027605,0.013806,2.29E-10,-0.017277,-0.00098157,5.1059,5.3776,5.048,-0.033534,0.0077828
13.37,0.0068733,-0.0035638,0.0027457,0.013806,2.25E-10,-0.01719,-0.00097565,5.1059,5.3782,5.0481,-0.03348,0.0077423
13.38,0.0068378,-0.003545,0.0027309,0.013807,2.2E-10,-0.017103,-0.00096976,5.1059,5.3787,5.0482,-0.033425,0.0077021
13.39,0.0068024,-0.0035263,0.0027163,0.013807,2.15E-10,-0.017016,-0.00096392,5.1059,5.3792,5.0482,-0.03337,0.0076621
13.4,0.0067673,-0.0035077,0.0027017,0.013808,2.11E-10,-0.01693,-0.00095811,5.1059,5.3797,5.0483,-0.033315,0.0076223
13.41,0.0067323,-0.0034892,0.0026872,0.013808,2.07E-10,-0.016844,-0.00095234,5.1059,5.3802,5.0484,-0.03326,0.0075827
13.42,0.0066975,-0.0034708,0.0026727,0.013809,2.02E-10,-0.016759,-0.00094661,5.1059,5.3808,5.0484,-0.033206,0.0075434
13.43,0.0066628,-0.0034525,0.0026584,0.01381,1.98E-10,-0.016674,-0.00094092,5.1059,5.3813,5.0485,-0.033151,0.0075042
13.44,0.0066284,-0.0034343,0.0026441,0.01381,1.94E-10,-0.01659,-0.00093526,5.1059,5.3818,5.0486,-0.033096,0.0074653
13.45,0.0065941,-0.0034162,0.0026299,0.013811,1.9E-10,-0.016506,-0.00092964,5.1059,5.3823,5.0486,-0.033041,0.0074265
13.46,0.00656,-0.0033982,0.0026158,0.013811,1.86E-10,-0.016422,-0.00092405,5.1059,5.3828,5.0487,-0.032986,0.007388
13.47,0.0065261,-0.0033803,0.0026018,0.013812,1.82E-10,-0.016339,-0.0009185,5.1059,5.3834,5.0488,-0.032931,0.0073496
13.48,0.0064924,-0.0033625,0.0025878,0.013812,1.79E-10,-0.016256,-0.00091298,5.1059,5.3839,5.0488,-0.032876,0.0073115
13.49,0.0064589,-0.0033448,0.002574,0.013813,1.75E-10,-0.016174,-0.0009075,5.1059,5.3844,5.0489,-0.032821,0.0072736
13.5,0.0064255,-0.0033272,0.0025602,0.013813,1.71E-10,-0.016092,-0.00090206,5.1059,5.3849,5.049,-0.032766,0.0072358
13.51,0.0063923,-0.0033096,0.0025465,0.013814,1.68E-10,-0.01601,-0.00089665,5.1059,5.3855,5.049,-0.032712,0.0071983
13.52,0.0063593,-0.0032922,0.0025329,0.013814,1.64E-10,-0.015929,-0.00089127,5.1059,5.386,5.0491,-0.032657,0.007161
13.53,0.0063265,-0.0032749,0.0025194,0.013815,1.61E-10,-0.015849,-0.00088593,5.1059,5.3865,5.0492,-0.032602,0.0071239
13.54,0.0062938,-0.0032576,0.002506,0.013815,1.58E-10,-0.015768,-0.00088062,5.1059,5.387,5.0492,-0.032547,0.0070869
13.55,0.0062613,-0.0032405,0.0024927,0.013816,1.54E-10,-0.015688,-0.00087534,5.106,5.3875,5.0493,-0.032492,0.0070502
13.56,0.006229,-0.0032234,0.0024794,0.013816,1.51E-10,-0.015609,-0.0008701,5.106,5.3881,5.0494,-0.032437,0.0070136
13.57,0.0061969,-0.0032065,0.0024662,0.013817,1.48E-10,-0.01553,-0.0008649,5.106,5.3886,5.0494,-0.032382,0.0069773
13.58,0.0061649,-0.0031896,0.002453,0.013817,1.45E-10,-0.015451,-0.00085972,5.106,5.3891,5.0495,-0.032327,0.0069411
13.59,0.0061331,-0.0031728,0.0024399,0.013818,1.42E-10,-0.015373,-0.00085458,5.106,5.3896,5.0496,-0.032271,0.0069052
13.6,0.0061014,-0.0031561,0.0024268,0.013818,1.39E-10,-0.015295,-0.00084948,5.106,5.3901,5.0496,-0.032216,0.0068694
13.61,0.0060699,-0.0031395,0.0024139,0.013819,1.36E-10,-0.015217,-0.0008444,5.106,5.3907,5.0497,-0.032161,0.0068338
13.62,0.0060386,-0.003123,0.0024009,0.013819,1.34E-10,-0.01514,-0.00083936,5.106,5.3912,5.0498,-0.032106,0.0067984
13.63,0.0060075,-0.0031066,0.0023881,0.01382,1.31E-10,-0.015063,-0.00083435,5.106,5.3917,5.0498,-0.032051,0.0067632
13.64,0.0059765,-0.0030902,0.0023753,0.01382,1.28E-10,-0.014987,-0.00082938,5.106,5.3922,5.0499,-0.031996,0.0067281
13.65,0.0059456,-0.003074,0.0023625,0.013821,1.25E-10,-0.014911,-0.00082443,5.106,5.3927,5.05,-0.031941,0.0066933
13.66,0.005915,-0.0030578,0.0023499,0.013821,1.23E-10,-0.014835,-0.00081952,5.106,5.3933,5.05,-0.031886,0.0066586
13.67,0.0058845,-0.0030417,0.0023373,0.013822,1.2E-10,-0.01476,-0.00081464,5.106,5.3938,5.0501,-0.031831,0.0066241
13.68,0.0058541,-0.0030257,0.0023248,0.013822,1.18E-10,-0.014685,-0.00080978,5.106,5.3943,5.0502,-0.031775,0.0065898
13.69,0.0058239,-0.0030098,0.0023123,0.013822,1.15E-10,-0.014611,-0.00080497,5.106,5.3948,5.0502,-0.03172,0.0065557
13.7,0.0057939,-0.002994,0.0022999,0.013823,1.13E-10,-0.014536,-0.00080018,5.106,5.3954,5.0503,-0.031665,0.0065218
13.71,0.0057641,-0.0029782,0.0022876,0.013823,1.11E-10,-0.014463,-0.00079542,5.106,5.3959,5.0504,-0.03161,0.006488
13.72,0.0057343,-0.0029626,0.0022754,0.013824,1.08E-10,-0.014389,-0.00079069,5.106,5.3964,5.0504,-0.031555,0.0064544
13.73,0.0057048,-0.002947,0.0022633,0.013824,1.06E-10,-0.014316,-0.00078599,5.106,5.3969,5.0505,-0.031499,0.006421
13.74,0.0056754,-0.0029315,0.0022512,0.013824,1.04E-10,-0.014244,-0.00078132,5.106,5.3974,5.0506,-0.031444,0.0063878
13.75,0.0056462,-0.0029161,0.0022392,0.013825,1.02E-10,-0.014171,-0.00077668,5.106,5.398,5.0506,-0.031389,0.0063547
13.76,0.0056171,-0.0029008,0.0022273,0.013825,9.98E-11,-0.014099,-0.00077207,5.106,5.3985,5.0507,-0.031334,0.0063219
13.77,0.0055881,-0.0028856,0.0022155,0.013826,9.78E-11,-0.014028,-0.00076749,5.106,5.399,5.0508,-0.031278,0.0062892
13.78,0.0055594,-0.0028704,0.0022037,0.013826,9.58E-11,-0.013956,-0.00076293,5.106,5.3995,5.0508,-0.031223,0.0062567
13.79,0.0055307,-0.0028554,0.002192,0.013826,9.38E-11,-0.013886,-0.00075841,5.106,5.4,5.0509,-0.031168,0.0062243
13.8,0.0055022,-0.0028404,0.0021803,0.013827,9.19E-11,-0.013815,-0.00075391,5.106,5.4006,5.051,-0.031113,0.0061921
13.81,0.0054739,-0.0028255,0.0021687,0.013827,9E-11,-0.013745,-0.00074945,5.106,5.4011,5.051,-0.031057,0.0061601
13.82,0.0054457,-0.0028106,0.0021572,0.013828,8.82E-11,-0.013675,-0.00074501,5.106,5.4016,5.0511,-0.031002,0.0061283
13.83,0.0054177,-0.0027959,0.0021457,0.013828,8.63E-11,-0.013606,-0.0007406,5.106,5.4021,5.0512,-0.030947,0.0060966
13.84,0.0053898,-0.0027812,0.0021342,0.013828,8.46E-11,-0.013536,-0.00073622,5.106,5.4026,5.0512,-0.030891,0.0060651
13.85,0.0053621,-0.0027666,0.0021228,0.013829,8.28E-11,-0.013468,-0.00073187,5.106,5.4032,5.0513,-0.030836,0.0060337
13.86,0.0053345,-0.0027521,0.0021115,0.013829,8.11E-11,-0.013399,-0.00072754,5.106,5.4037,5.0514,-0.030781,0.0060025
13.87,0.005307,-0.0027376,0.0021002,0.013829,7.95E-11,-0.013331,-0.00072324,5.106,5.4042,5.0514,-0.030725,0.0059715
13.88,0.0052797,-0.0027232,0.0020889,0.01383,7.78E-11,-0.013263,-0.00071897,5.106,5.4047,5.0515,-0.03067,0.0059406
13.89,0.0052525,-0.0027089,0.0020778,0.01383,7.62E-11,-0.013196,-0.00071473,5.106,5.4053,5.0516,-0.030614,0.0059099
13.9,0.0052255,-0.0026947,0.0020667,0.01383,7.47E-11,-0.013129,-0.00071051,5.106,5.4058,5.0516,-0.030559,0.0058794
13.91,0.0051986,-0.0026806,0.0020556,0.013831,7.32E-11,-0.013062,-0.00070632,5.106,5.4063,5.0517,-0.030504,0.005849
13.92,0.0051719,-0.0026665,0.0020446,0.013831,7.17E-11,-0.012996,-0.00070216,5.106,5.4068,5.0518,-0.030448,0.0058188
13.93,0.0051453,-0.0026525,0.0020337,0.013831,7.02E-11,-0.01293,-0.00069802,5.106,5.4073,5.0518,-0.030393,0.0057888
13.94,0.0051188,-0.0026386,0.0020229,0.013832,6.87E-11,-0.012864,-0.00069391,5.106,5.4079,5.0519,-0.030337,0.0057589
13.95,0.0050925,-0.0026248,0.0020121,0.013832,6.73E-11,-0.012798,-0.00068983,5.106,5.4084,5.052,-0.030282,0.0057291
13.96,0.0050663,-0.002611,0.0020013,0.013832,6.6E-11,-0.012733,-0.00068577,5.106,5.4089,5.052,-0.030226,0.0056996
13.97,0.0050403,-0.0025973,0.0019907,0.013833,6.46E-11,-0.012668,-0.00068174,5.106,5.4094,5.0521,-0.030171,0.0056701
13.98,0.0050144,-0.0025837,0.0019801,0.013833,6.33E-11,-0.012604,-0.00067773,5.106,5.4099,5.0521,-0.030115,0.0056409
13.99,0.0049886,-0.0025702,0.0019696,0.013833,6.2E-11,-0.01254,-0.00067374,5.106,5.4105,5.0522,-0.03006,0.0056118
14,0.004963,-0.0025567,0.0019592,0.013834,6.07E-11,-0.012476,-0.00066978,5.106,5.411,5.0523,-0.030004,0.0055828
14.01,0.0049375,-0.0025433,0.0019488,0.013834,5.95E-11,-0.012413,-0.00066585,5.106,5.4115,5.0523,-0.029949,0.005554
14.02,0.0049121,-0.00253,0.0019385,0.013834,5.83E-11,-0.01235,-0.00066194,5.106,5.412,5.0524,-0.029893,0.0055254
14.03,0.0048869,-0.0025168,0.0019282,0.013835,5.71E-11,-0.012287,-0.00065805,5.106,5.4125,5.0525,-0.029838,0.0054969
14.04,0.0048617,-0.0025036,0.0019179,0.013835,5.59E-11,-0.012224,-0.00065419,5.106,5.4131,5.0525,-0.029782,0.0054685
14.05,0.0048368,-0.0024905,0.0019077,0.013835,5.47E-11,-0.012162,-0.00065036,5.106,5.4136,5.0526,-0.029727,0.0054403
14.06,0.0048119,-0.0024774,0.0018976,0.013835,5.36E-11,-0.0121,-0.00064655,5.106,5.4141,5.0527,-0.029671,0.0054122
14.07,0.0047872,-0.0024644,0.0018875,0.013836,5.25E-11,-0.012038,-0.00064276,5.106,5.4146,5.0527,-0.029615,0.0053843
14.08,0.0047626,-0.0024515,0.0018774,0.013836,5.15E-11,-0.011977,-0.000639,5.106,5.4151,5.0528,-0.02956,0.0053566
14.09,0.0047382,-0.0024387,0.0018674,0.013836,5.04E-11,-0.011916,-0.00063526,5.106,5.4157,5.0529,-0.029504,0.0053289
14.1,0.0047139,-0.0024259,0.0018575,0.013837,4.94E-11,-0.011855,-0.00063154,5.106,5.4162,5.0529,-0.029449,0.0053015
14.11,0.0046897,-0.0024132,0.0018476,0.013837,4.84E-11,-0.011795,-0.00062785,5.106,5.4167,5.053,-0.029393,0.0052741
14.12,0.0046656,-0.0024006,0.0018377,0.013837,4.74E-11,-0.011735,-0.00062418,5.106,5.4172,5.0531,-0.029337,0.0052469
14.13,0.0046416,-0.002388,0.0018279,0.013837,4.64E-11,-0.011675,-0.00062054,5.106,5.4178,5.0531,-0.029282,0.0052199
14.14,0.0046178,-0.0023755,0.0018181,0.013838,4.55E-11,-0.011616,-0.00061691,5.106,5.4183,5.0532,-0.029226,0.005193
14.15,0.0045941,-0.0023631,0.0018084,0.013838,4.45E-11,-0.011557,-0.00061331,5.106,5.4188,5.0532,-0.02917,0.0051662
14.16,0.0045705,-0.0023507,0.0017988,0.013838,4.36E-11,-0.011498,-0.00060974,5.106,5.4193,5.0533,-0.029115,0.0051396
14.17,0.0045471,-0.0023384,0.0017892,0.013838,4.27E-11,-0.011439,-0.00060618,5.106,5.4198,5.0534,-0.029059,0.0051131
14.18,0.0045238,-0.0023262,0.0017797,0.013839,4.18E-11,-0.011381,-0.00060265,5.106,5.4204,5.0534,-0.029003,0.0050868
14.19,0.0045006,-0.002314,0.0017702,0.013839,4.1E-11,-0.011323,-0.00059914,5.106,5.4209,5.0535,-0.028948,0.0050606
14.2,0.0044775,-0.0023019,0.0017608,0.013839,4.02E-11,-0.011265,-0.00059565,5.106,5.4214,5.0536,-0.028892,0.0050345
14.21,0.0044545,-0.0022899,0.0017515,0.013839,3.93E-11,-0.011208,-0.00059218,5.106,5.4219,5.0536,-0.028836,0.0050086
14.22,0.0044317,-0.0022779,0.0017422,0.01384,3.85E-11,-0.011151,-0.00058873,5.106,5.4224,5.0537,-0.028781,0.0049828
14.23,0.0044089,-0.002266,0.001733,0.01384,3.77E-11,-0.011094,-0.00058531,5.106,5.423,5.0538,-0.028725,0.0049572
14.24,0.0043863,-0.0022541,0.0017238,0.01384,3.7E-11,-0.011037,-0.0005819,5.106,5.4235,5.0538,-0.028669,0.0049317
14.25,0.0043639,-0.0022424,0.0017147,0.01384,3.62E-11,-0.010981,-0.00057852,5.106,5.424,5.0539,-0.028613,0.0049063
14.26,0.0043415,-0.0022307,0.0017056,0.013841,3.55E-11,-0.010925,-0.00057516,5.106,5.4245,5.054,-0.028558,0.004881
14.27,0.0043192,-0.002219,0.0016966,0.013841,3.48E-11,-0.010869,-0.00057182,5.106,5.425,5.054,-0.028502,0.0048559
14.28,0.0042971,-0.0022074,0.0016876,0.013841,3.4E-11,-0.010814,-0.0005685,5.106,5.4256,5.0541,-0.028446,0.0048309
14.29,0.0042751,-0.0021959,0.0016787,0.013841,3.33E-11,-0.010759,-0.0005652,5.106,5.4261,5.0541,-0.02839,0.0048061
14.3,0.0042532,-0.0021844,0.0016698,0.013842,3.27E-11,-0.010704,-0.00056192,5.106,5.4266,5.0542,-0.028334,0.0047813
14.31,0.0042314,-0.002173,0.0016609,0.013842,3.2E-11,-0.010649,-0.00055867,5.106,5.4271,5.0543,-0.028279,0.0047567
14.32,0.0042097,-0.0021616,0.0016521,0.013842,3.13E-11,-0.010595,-0.00055543,5.106,5.4276,5.0543,-0.028223,0.0047323
14.33,0.0041882,-0.0021503,0.0016433,0.013842,3.07E-11,-0.010541,-0.00055221,5.106,5.4282,5.0544,-0.028167,0.0047079
14.34,0.0041667,-0.0021391,0.0016345,0.013842,3.01E-11,-0.010487,-0.00054902,5.106,5.4287,5.0545,-0.028111,0.0046837
14.35,0.0041454,-0.0021279,0.0016258,0.013843,2.95E-11,-0.010434,-0.00054584,5.106,5.4292,5.0545,-0.028055,0.0046596
14.36,0.0041241,-0.0021168,0.0016172,0.013843,2.89E-11,-0.010381,-0.00054269,5.106,5.4297,5.0546,-0.027999,0.0046357
14.37,0.004103,-0.0021058,0.0016086,0.013843,2.83E-11,-0.010328,-0.00053955,5.1059,5.4303,5.0547,-0.027944,0.0046118
14.38,0.004082,-0.0020948,0.0016,0.013843,2.77E-11,-0.010275,-0.00053643,5.1059,5.4308,5.0547,-0.027888,0.0045881
14.39,0.0040611,-0.0020838,0.0015915,0.013843,2.71E-11,-0.010223,-0.00053334,5.1059,5.4313,5.0548,-0.027832,0.0045645
14.4,0.0040403,-0.0020729,0.001583,0.013844,2.66E-11,-0.01017,-0.00053026,5.1059,5.4318,5.0548,-0.027776,0.0045411
14.41,0.0040196,-0.0020621,0.0015746,0.013844,2.6E-11,-0.010119,-0.0005272,5.1059,5.4323,5.0549,-0.02772,0.0045177
14.42,0.0039991,-0.0020513,0.0015662,0.013844,2.55E-11,-0.010067,-0.00052416,5.1059,5.4329,5.055,-0.027664,0.0044945
14.43,0.0039786,-0.0020406,0.0015579,0.013844,2.5E-11,-0.010015,-0.00052114,5.1059,5.4334,5.055,-0.027608,0.0044714
14.44,0.0039583,-0.00203,0.0015497,0.013844,2.45E-11,-0.0099644,-0.00051813,5.1059,5.4339,5.0551,-0.027552,0.0044484
14.45,0.003938,-0.0020194,0.0015415,0.013845,2.4E-11,-0.0099135,-0.00051515,5.1059,5.4344,5.0552,-0.027496,0.0044256
14.46,0.0039179,-0.0020089,0.0015333,0.013845,2.35E-11,-0.0098629,-0.00051218,5.1059,5.4349,5.0552,-0.02744,0.0044029
14.47,0.0038978,-0.0019984,0.0015252,0.013845,2.3E-11,-0.0098126,-0.00050923,5.1059,5.4355,5.0553,-0.027384,0.0043803
14.48,0.0038779,-0.001988,0.0015172,0.013845,2.25E-11,-0.0097625,-0.0005063,5.1059,5.436,5.0554,-0.027329,0.0043578
14.49,0.0038581,-0.0019776,0.0015092,0.013845,2.21E-11,-0.0097127,-0.00050339,5.1059,5.4365,5.0554,-0.027273,0.0043354
14.5,0.0038383,-0.0019673,0.0015012,0.013846,2.16E-11,-0.0096631,-0.0005005,5.1059,5.437,5.0555,-0.027217,0.0043131
14.51,0.0038187,-0.0019571,0.0014933,0.013846,2.12E-11,-0.0096137,-0.00049762,5.1059,5.4375,5.0555,-0.027161,0.004291
14.52,0.0037992,-0.0019469,0.0014854,0.013846,2.08E-11,-0.0095647,-0.00049476,5.1059,5.4381,5.0556,-0.027105,0.004269
14.53,0.0037798,-0.0019367,0.0014776,0.013846,2.03E-11,-0.0095158,-0.00049192,5.1059,5.4386,5.0557,-0.027049,0.0042471
14.54,0.0037605,-0.0019266,0.0014697,0.013846,1.99E-11,-0.0094672,-0.0004891,5.1059,5.4391,5.0557,-0.026993,0.0042253
14.55,0.0037412,-0.0019166,0.0014619,0.013846,1.95E-11,-0.0094189,-0.00048629,5.1059,5.4396,5.0558,-0.026937,0.0042036
14.56,0.0037221,-0.0019066,0.0014542,0.013847,1.91E-11,-0.0093708,-0.00048351,5.1059,5.4401,5.0559,-0.026881,0.004182
14.57,0.0037031,-0.0018966,0.0014465,0.013847,1.87E-11,-0.0093229,-0.00048074,5.1059,5.4407,5.0559,-0.026825,0.0041606
14.58,0.0036842,-0.0018868,0.0014388,0.013847,1.83E-11,-0.0092753,-0.00047798,5.1059,5.4412,5.056,-0.026769,0.0041392
14.59,0.0036654,-0.0018769,0.0014311,0.013847,1.8E-11,-0.0092279,-0.00047525,5.1059,5.4417,5.0561,-0.026712,0.004118
14.6,0.0036466,-0.0018671,0.0014235,0.013847,1.76E-11,-0.0091808,-0.00047253,5.1059,5.4422,5.0561,-0.026656,0.0040968
14.61,0.003628,-0.0018574,0.001416,0.013847,1.72E-11,-0.0091339,-0.00046983,5.1059,5.4428,5.0562,-0.0266,0.0040758
14.62,0.0036095,-0.0018477,0.0014085,0.013848,1.69E-11,-0.0090872,-0.00046714,5.1059,5.4433,5.0562,-0.026544,0.0040549
14.63,0.003591,-0.0018381,0.001401,0.013848,1.66E-11,-0.0090408,-0.00046447,5.1059,5.4438,5.0563,-0.026488,0.0040341
14.64,0.0035727,-0.0018285,0.0013935,0.013848,1.62E-11,-0.0089946,-0.00046182,5.1059,5.4443,5.0564,-0.026432,0.0040134
14.65,0.0035545,-0.001819,0.0013862,0.013848,1.59E-11,-0.0089486,-0.00045918,5.1059,5.4448,5.0564,-0.026376,0.0039929
14.66,0.0035363,-0.0018095,0.0013788,0.013848,1.56E-11,-0.0089029,-0.00045656,5.1059,5.4454,5.0565,-0.02632,0.0039724
14.67,0.0035183,-0.0018001,0.0013715,0.013848,1.52E-11,-0.0088574,-0.00045396,5.1059,5.4459,5.0566,-0.026264,0.003952
14.68,0.0035003,-0.0017908,0.0013643,0.013849,1.49E-11,-0.0088121,-0.00045137,5.1059,5.4464,5.0566,-0.026208,0.0039318
14.69,0.0034824,-0.0017814,0.0013571,0.013849,1.46E-11,-0.0087671,-0.0004488,5.1058,5.4469,5.0567,-0.026152,0.0039116
14.7,0.0034647,-0.0017722,0.0013499,0.013849,1.43E-11,-0.0087223,-0.00044624,5.1058,5.4474,5.0567,-0.026095,0.0038916
14.71,0.003447,-0.001763,0.0013428,0.013849,1.4E-11,-0.0086777,-0.0004437,5.1058,5.448,5.0568,-0.026039,0.0038717
14.72,0.0034294,-0.0017538,0.0013358,0.013849,1.38E-11,-0.0086333,-0.00044117,5.1058,5.4485,5.0569,-0.025983,0.0038518
14.73,0.0034119,-0.0017447,0.0013287,0.013849,1.35E-11,-0.0085892,-0.00043866,5.1058,5.449,5.0569,-0.025927,0.0038321
14.74,0.0033945,-0.0017356,0.0013217,0.013849,1.32E-11,-0.0085453,-0.00043616,5.1058,5.4495,5.057,-0.025871,0.0038125
14.75,0.0033772,-0.0017266,0.0013148,0.01385,1.29E-11,-0.0085016,-0.00043368,5.1058,5.4501,5.0571,-0.025815,0.003793
14.76,0.00336,-0.0017176,0.0013078,0.01385,1.27E-11,-0.0084582,-0.00043122,5.1058,5.4506,5.0571,-0.025759,0.0037735
14.77,0.0033429,-0.0017087,0.0013009,0.01385,1.24E-11,-0.0084149,-0.00042877,5.1058,5.4511,5.0572,-0.025702,0.0037542
14.78,0.0033258,-0.0016998,0.0012941,0.01385,1.22E-11,-0.0083719,-0.00042634,5.1058,5.4516,5.0573,-0.025646,0.003735
14.79,0.0033088,-0.0016909,0.0012872,0.01385,1.19E-11,-0.0083291,-0.00042392,5.1058,5.4521,5.0573,-0.02559,0.0037159
14.8,0.003292,-0.0016821,0.0012804,0.01385,1.17E-11,-0.0082865,-0.00042151,5.1058,5.4527,5.0574,-0.025534,0.0036969
14.81,0.0032752,-0.0016734,0.0012736,0.01385,1.14E-11,-0.0082441,-0.00041912,5.1058,5.4532,5.0574,-0.025478,0.0036779
14.82,0.0032585,-0.0016647,0.0012669,0.013851,1.12E-11,-0.0082019,-0.00041675,5.1058,5.4537,5.0575,-0.025421,0.0036591
14.83,0.0032419,-0.001656,0.0012602,0.013851,1.1E-11,-0.00816,-0.00041439,5.1058,5.4542,5.0576,-0.025365,0.0036404
14.84,0.0032254,-0.0016474,0.0012535,0.013851,1.08E-11,-0.0081182,-0.00041204,5.1058,5.4547,5.0576,-0.025309,0.0036218
14.85,0.0032089,-0.0016389,0.0012468,0.013851,1.05E-11,-0.0080767,-0.00040971,5.1058,5.4553,5.0577,-0.025253,0.0036032
14.86,0.0031926,-0.0016303,0.0012402,0.013851,1.03E-11,-0.0080354,-0.0004074,5.1058,5.4558,5.0578,-0.025196,0.0035848
14.87,0.0031763,-0.0016219,0.0012337,0.013851,1.01E-11,-0.0079943,-0.00040509,5.1058,5.4563,5.0578,-0.02514,0.0035664
14.88,0.0031601,-0.0016134,0.0012271,0.013851,9.91E-12,-0.0079534,-0.0004028,5.1058,5.4568,5.0579,-0.025084,0.0035482
14.89,0.0031441,-0.0016051,0.0012206,0.013851,9.71E-12,-0.0079127,-0.00040053,5.1058,5.4574,5.0579,-0.025028,0.0035301
14.9,0.003128,-0.0015967,0.0012142,0.013852,9.51E-12,-0.0078722,-0.00039827,5.1058,5.4579,5.058,-0.024971,0.003512
14.91,0.0031121,-0.0015884,0.0012078,0.013852,9.32E-12,-0.0078319,-0.00039602,5.1058,5.4584,5.0581,-0.024915,0.003494
14.92,0.0030963,-0.0015802,0.0012014,0.013852,9.13E-12,-0.0077919,-0.00039379,5.1058,5.4589,5.0581,-0.024859,0.0034762
14.93,0.0030805,-0.001572,0.0011951,0.013852,8.94E-12,-0.007752,-0.00039156,5.1057,5.4594,5.0582,-0.024802,0.0034584
14.94,0.0030648,-0.0015638,0.0011888,0.013852,8.76E-12,-0.0077123,-0.00038936,5.1057,5.46,5.0583,-0.024746,0.0034407
14.95,0.0030492,-0.0015557,0.0011825,0.013852,8.58E-12,-0.0076729,-0.00038716,5.1057,5.4605,5.0583,-0.02469,0.0034232
14.96,0.0030337,-0.0015476,0.0011764,0.013852,8.41E-12,-0.0076336,-0.00038498,5.1057,5.461,5.0584,-0.024634,0.0034057
14.97,0.0030183,-0.0015396,0.0011702,0.013852,8.24E-12,-0.0075945,-0.00038281,5.1057,5.4615,5.0584,-0.024577,0.0033883
14.98,0.0030029,-0.0015316,0.0011641,0.013852,8.07E-12,-0.0075557,-0.00038066,5.1057,5.462,5.0585,-0.024521,0.003371
14.99,0.0029876,-0.0015237,0.001158,0.013853,7.91E-12,-0.007517,-0.00037851,5.1057,5.4626,5.0586,-0.024465,0.0033537

